Exploration with Multi-Sample Target Values for Distributional Reinforcement Learning

Distributional reinforcement learning (RL) aims to learn a value-network that predicts the full distribution of the returns for a given state, often modeled via a quantile-based critic. This approach has been successfully integrated into common RL methods for continuous control, giving rise to algorithms such as Distributional Soft Actor-Critic (DSAC). In this paper, we introduce multi-sample target values (MTV) for distributional RL, as a principled replacement for single-sample target value estimation, as commonly employed in current practice. The improved distributional estimates further lend themselves to UCB-based exploration. These two ideas are combined to yield our distributional RL algorithm, E2DC (Extra Exploration with Distributional Critics). We evaluate our approach on a range of continuous control tasks and demonstrate state-of-the-art model-free performance on difficult tasks such as Humanoid control. We provide further insight into the method via visualization and analysis of the learned distributions and their evolution during training.

==> document.json <==
{"_class":"document","do_objectID":"235D0269-C86F-4DF6-9FA1-63340BD1F9F7","assets":{"_class":"assetCollection","colors":[],"gradients":[],"imageCollection":{"_class":"imageCollection","images":{}},"images":[]},"currentPageIndex":0,"enableLayerInteraction":true,"enableSliceInteraction":true,"foreignSymbols":[],"layerStyles":{"_class":"sharedStyleContainer","objects":[]},"layerSymbols":{"_class":"symbolContainer","objects":[]},"layerTextStyles":{"_class":"sharedTextStyleContainer","objects":[]},"pages":[{"_class":"MSJSONFileReference","_ref_class":"MSImmutablePage","_ref":"pages\/5274B85A-794E-418A-8648-1FE136C6A6D9"}]}

==> meta.json <==
{"commit":"2ac3f43dc64a2b7982dc85b584be457e7bbba129","appVersion":"43.2","build":39069,"app":"com.bohemiancoding.sketch3","pagesAndArtboards":{"5274B85A-794E-418A-8648-1FE136C6A6D9":{"name":"Page 1","artboards":{}}},"fonts":["Courier"],"created":{"app":"com.bohemiancoding.sketch3","commit":"2ac3f43dc64a2b7982dc85b584be457e7bbba129","version":88,"appVersion":"43.2","variant":"NONAPPSTORE","build":39069},"version":88,"saveHistory":["NONAPPSTORE.39069"],"autosaved":0,"variant":"NONAPPSTORE"}

==> pages/5274B85A-794E-418A-8648-1FE136C6A6D9.json <==
{"_class":"page","do_objectID":"5274B85A-794E-418A-8648-1FE136C6A6D9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":300,"width":300,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":true,"layers":[{"_class":"group","do_objectID":"5ADEE491-10CA-438E-9A8F-FAE91D9BCDF7","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323,"width":1133,"x":-423,"y":547},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 9","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B878FFF4-4C56-4EF1-ABFD-FB41FF924DCA","exportOptions":{"_class":"exportOptions","exportFormats":[{"_class":"exportFormat","absoluteSize":0,"fileFormat":"pdf","name":"","namingScheme":0,"scale":1,"visibleScaleType":0}],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323,"width":1133,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 8","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"E511B496-2C1F-413D-8904-64E14B94AED0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":290,"width":645,"x":462,"y":14},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 6","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"201570B8-7C27-43DD-AF35-0F29D1E7DA33","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":300,"y":51},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FCB7A993-FD70-4122-94E8-1FE6DA181037","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"86656AF2-C179-45F5-817E-0C8CA97BC872","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":300,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"B936011B-97EA-4080-99A1-4ACE06F53154","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"07864F89-EFF6-4CF6-B63C-153EA1A9AF6A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":375,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"2825BC84-D352-47B7-8B6B-7961930B1E46","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"27371750-63C3-4A96-A49D-781AD42051C3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":225,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"2E069E09-A5BB-41EE-A23A-DD73D64B38F1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E4C3E3E2-3EF3-4522-8143-C9AB7431D082","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":450,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"EE4DE4A0-8936-4102-90D2-55D715B0BB56","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"53181C99-6837-4F6A-8710-B141C05BC1B6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":525,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"6BF62E64-BA4B-4917-B890-79B1CC76A20F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E344EADE-98F3-48F9-BFE6-80EFE614D8C7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":600,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DFFD9FB1-C8BC-4164-9AC2-C9084596A80A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8D88DBD4-6DFF-4645-B6B6-03B230752127","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"CEC26071-AC1D-4AF6-A814-BD202DAFCBAE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B8E3F36D-DC30-49A5-955F-29E8E802B963","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":75,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"5BEBBF36-D2F2-40BD-B760-1095AFC21F2F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"92680F9A-87B3-43DC-B2C6-071BE3EE9A55","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":150,"y":201},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"638EC338-BE55-458C-9112-C8B13B3D8338","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F8A08AC3-21AC-4B40-A534-9A3F6307A2ED","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":75,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"4805C35D-C600-405C-98F8-8687D0502BE7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"21F5ED25-D4FD-4A3E-9191-23263F718C6F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":2,"x":320,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C75072B7-64FB-4FD0-8256-8F8A732AB059","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 0.035714285714285705}","curveMode":1,"curveTo":"{0.66666666666666663, 0.035714285714285705}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.01785714285714286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.071428571428571438}","curveMode":1,"curveTo":"{1, 0.071428571428571438}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.9821428571428571}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"699313CA-5E6E-42BC-B097-9B8588DABFBD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":2,"x":320,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B86F2288-63CA-476A-B92C-70773375FC90","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 0.035714285714285705}","curveMode":1,"curveTo":"{0.66666666666666663, 0.035714285714285705}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.01785714285714286}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.071428571428571438}","curveMode":1,"curveTo":"{1, 0.071428571428571438}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.9821428571428571}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4661053F-6811-4BF1-A040-D4A1D104B187","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":51,"width":203,"x":321,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1372549019607844,"green":0.6509803921568628,"red":0.9607843137254902},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9F743B66-9726-44CE-B800-A3036A213884","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":51,"width":203,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0049261083743842374, 0.019607843137254891}","curveMode":1,"curveTo":"{0.0049261083743842374, 0.019607843137254891}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0024630541871921204, 0.0098039215686274474}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0098522167487684817, 0.039215686274509789}","curveMode":1,"curveTo":"{0.0098522167487684817, 0.039215686274509789}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99507389162561588, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E6F343E9-5110-4F71-BEE4-0AC1C2FF668F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":2,"x":320,"y":172.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F8A8E2BC-7345-49AA-8207-5CECDD5FD411","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":26,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, -0.019230769230769239}","curveMode":1,"curveTo":"{0.66666666666666663, -0.019230769230769239}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.019230769230769246}","curveMode":1,"curveTo":"{1, 0.019230769230769246}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"16B7D9E1-EDE6-4F86-B49A-8161E0580251","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":95,"y":171.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"849C4A2D-8CBA-46E9-8A13-92DFDEAF83B3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{113.25000000000001, 0.018518518518518511}","curveMode":1,"curveTo":"{113.25000000000001, 0.018518518518518511}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{113.75000000000001, 0.055555555555555566}","curveMode":1,"curveTo":"{113.75000000000001, 0.055555555555555566}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"AA6E2B8F-4E31-44BD-8133-56869C695901","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":300,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"B5C89072-0D7C-4F7F-B3FC-0E979936110C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F4C1D9F4-5562-48DE-88AD-E3A74DBB43B3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":75,"x":96.5,"y":171.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"37003E02-1F68-4A11-85D7-075A36DE867B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":75,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17540865050918447, 0.17540865050918442}","curveMode":1,"curveTo":"{3.0066666666666673, 0.017241379310344827}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6841506343517022, 0.68415063435170231}","curveMode":1,"curveTo":"{0.35081730101836894, 0.35081730101836894}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.52622595152755336, 0.52622595152755347}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.0200000000000005, 0.051724137931034517}","curveMode":1,"curveTo":"{0.84207531717585116, 0.84207531717585116}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"339CB978-EED9-4653-8D7E-66DF3FC02BDA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":76,"x":546.5,"y":173},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"26FA739E-F1A8-4E4B-8D73-D04F508F1FB2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":76,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9802631578947372, -0.01785714285714287}","curveMode":1,"curveTo":"{2.9802631578947372, -0.01785714285714287}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0065789473684210523, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9934210526315792, 0.017857142857142891}","curveMode":1,"curveTo":"{2.9934210526315792, 0.017857142857142891}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"65F06AC2-3FE4-49E8-A5C2-C30B21795A60","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":23.5,"y":171.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2628E69C-26D1-4169-912A-97DC688AFDD4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"24F8DCAA-C7E9-46D8-9B75-350DFA90AEE7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":247.5,"y":173},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E39419A4-7244-4240-A802-977AEAB15529","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1C836468-E09C-4950-BC0D-CBCBA8DC3016","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":77,"x":321.5,"y":173},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7F146C1D-E245-4D1C-B6C8-3670AF3B1827","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":77,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9155844155844188, 0.017857142857142856}","curveMode":1,"curveTo":"{2.9155844155844188, 0.017857142857142856}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0064935064935064939, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.9285714285714302, 0.053571428571428603}","curveMode":1,"curveTo":"{2.9285714285714302, 0.053571428571428603}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0.9821428571428571}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"528BD186-09F7-4FBA-8A1D-B900E773EEFE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D614D8A7-DA55-4C30-A592-5119F9DC0579","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"64114ADC-AEEB-4C9B-A547-D9EDF9E8A14C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"171167A8-9B2B-4642-BD07-B755A4EE8766","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"71C229B0-57AD-49C7-A499-5270BED8B185","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":96},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8A91F5F2-E778-4277-B8FD-78D2FC57F5F3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9074AAF9-2D60-44EB-845F-923A7588FDF9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":545,"y":171.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BE0563B0-8C55-48F2-BE9D-D61B1CC3A7F0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-111.75, 0.018518518518518514}","curveMode":1,"curveTo":"{-111.75, 0.018518518518518514}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{-111.25, 0.05555555555555558}","curveMode":1,"curveTo":"{-111.25, 0.05555555555555558}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B6501F9A-848A-4615-9676-A3BF8D9F119C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":473,"y":173},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"48AEBBFF-CEE0-4749-8290-3EE518E8AC5B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6ED1084B-CF24-462C-B868-8502644F5833","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":525,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"770B04D0-72D2-4640-AB9C-39E30C979AB1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"57AF31EA-C2E5-4F28-B68F-07A4FB43B916","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":27,"x":309,"y":62},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"A5D95F1F-7B86-4939-876F-30C6ADC43A38","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":27,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1F444D8A-D1F2-408A-BA2C-9A4C80429F99","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":26.8547,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A8A3EC5E-722B-4BDE-865B-B8684657B490","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":26.8547,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 1}","curveMode":1,"curveTo":"{0.99999999999999989, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.1924540347325367e-16, 1}","curveMode":1,"curveTo":"{1.1924540347325367e-16, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.1924540347325367e-16, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6C8A1937-FB7E-4BC2-B3BF-00513317684E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F33DA403-C9CE-4789-9745-3CB6D30EE67B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"73BF24BD-BBE3-4F62-B9CE-AA4980C5798D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":17.7493,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B91168FB-1BAC-4B5B-B220-D87C2B582F29","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063327, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063327, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771231, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529670962, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553039, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771064002}","curveMode":4,"curveTo":"{0.11268825218668461, 0.096423549771064002}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771064002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205205, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906544, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321808, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.92620386727716297}","curveMode":4,"curveTo":"{0.39834929960321808, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321808, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453272, 0.9458268738508131}","curveMode":4,"curveTo":"{0.39834929960321808, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453272, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903851717, 0.9458268738508131}","curveMode":1,"curveTo":"{0.019345857903851717, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903851717, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167422, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903851717, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903851717, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488784, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910395, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394862, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9458268738508131}","curveMode":1,"curveTo":"{1, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.9458268738508131}","curveMode":4,"curveTo":"{0.89569677970931905, 0.9458268738508131}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931905, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063327, 0.92620386727716297}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063327, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063327, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063327, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"352E763C-864B-42F1-847B-9ECA6FE522A3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"Xeihuk4h3wKnCCnmVh5fwzWeTC4=\">AAAB63icbZBNSwMxEIZn61etX1WPXoJF8FR2RdBj0YvHCrYW2qVk09k2NMkuSVYopX\/BiwdFvPqHvPlvzLZ70NYXAg\/vzJCZN0oFN9b3v73S2vrG5lZ5u7Kzu7d\/UD08apsk0wxbLBGJ7kTUoOAKW5ZbgZ1UI5WRwMdofJvXH59QG56oBztJMZR0qHjMGbW5ZfpBpV+t+XV\/LrIKQQE1KNTsV796g4RlEpVlghrTDfzUhlOqLWcCZ5VeZjClbEyH2HWoqEQTTue7zsiZcwYkTrR7ypK5+3tiSqUxExm5TkntyCzXcvO\/Wjez8XU45SrNLCq2+CjOBLEJyQ8nA66RWTFxQJnmblfCRlRTZl08eQjB8smr0L6oB47vL2uNmyKOMpzAKZxDAFfQgDtoQgsYjOAZXuHNk96L9+59LFpLXjFzDH\/kff4AOSeNrw==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJYZWlodWs0aDN3S25DQ25tVmg1Znd6V2VUQzQ9Ij5BQUFCNjNpY2JaQk5Td014RUlabjYxZXRYMVdQWG9KRjhGUjJSZEJqMFl2SENyWVcycVZrMDlrMk5Na3VTVllvcFgvQml3ZEZ2UHFIdlBsdnpMWjcwTllYQWcvdnpKQ1pOMG9GTjliM3Y3M1MydnJHNWxaNXU3S3p1N2QvVUQwOGFwc2swd3hiTEJHSjdrVFVvT0FLVzVaYmdaMVVJNVdSd01kb2ZKdlhINTlRRzU2b0J6dEpNWlIwcUhqTUdiVzVaZnBCcFYrdCtYVi9McklLUVFFMUtOVHNWNzk2ZzRSbEVwVmxnaHJURGZ6VWhsT3FMV2NDWjVWZVpqQ2xiRXlIMkhXb3FFUVRUdWU3enNpWmN3WWtUclI3eXBLNSszdGlTcVV4RXhtNVRrbnR5Q3pYY3ZPL1dqZXo4WFU0NVNyTkxDcTIrQ2pPQkxFSnlROG5BNjZSV1RGeFFKbm1ibGZDUmxSVFpsMDhlUWpCOHNtcjBMNm9CNDd2TDJ1Tm15S09NcHpBS1p4REFGZlFnRHRvUWdzWWpPQVpYdUhOazk2TDkrNTlMRnBMWGpGekRIL2tmZjRBT1NlTnJ3PT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"CC7191C6-D235-4EFB-99B7-97B26ADB594F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":28,"x":83,"y":137},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"071055A5-90FE-4C7E-A701-AE334FCFDD71","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"53745645-564B-481D-8253-06A297923FF0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":27.6578,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C5D4BEFD-AD93-47DD-8F6A-41E131360A39","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":27.6578,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0894059047967598e-17, 1}","curveMode":1,"curveTo":"{4.0894059047967598e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.0894059047967598e-17, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"36F902C4-65E0-4F7D-9E80-09F74CE05F7D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0CACC40B-44E1-430D-89AE-CF408EFD26C2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"76E993A8-EF83-4495-922F-0449BCFBF273","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":16.5977,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"93BD0019-1B94-4614-B310-E0DF99FCB10F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91622209584676073, 0.7589897970220284}","curveMode":4,"curveTo":"{0.92299220985548058, 0.72594128180168493}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92299220985548058, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84611982199113545, 0.87203074112797596}","curveMode":3,"curveTo":"{0.89365504915102767, 0.84790171972455564}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86417345934772216, 0.86292377209743909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64020003430191097, 0.87203074112797596}","curveMode":4,"curveTo":"{0.67192930195611145, 0.87203074112797596}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64020003430191097, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46149610492774029, 0.73195010275083827}","curveMode":4,"curveTo":"{0.22397342504581116, 0.87203074112797596}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22397342504581116, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84386311732156227, 0.53009157443126509}","curveMode":3,"curveTo":"{0.54062519746165849, 0.68979461849995805}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67644271129525813, 0.61900289625169758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11144560214394739}","curveMode":3,"curveTo":"{1, 0.43676917715205926}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18998745272203724, 0}","curveMode":2,"curveTo":"{0.760085213168323, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47052292360603359, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.34635444833014872}","curveMode":3,"curveTo":"{0, 0.1310704113638822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.26954969895807041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17419052003502405, 0.35395560683082761}","curveMode":3,"curveTo":"{0.097182729890504901, 0.35395560683082761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11988517886641233, 0.35395560683082761}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23977035773282435, 0.24701662039874531}","curveMode":3,"curveTo":"{0.23977035773282435, 0.3283279854826886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23977035773282435, 0.27405631466993552}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17644722470459753, 0.08731417721214739}","curveMode":4,"curveTo":"{0.22397342504581116, 0.1942531636442297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10620954856879793, 0.1942531636442297}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66276708099764403, 0.054175529677566572}","curveMode":3,"curveTo":"{0.33018297361460908, 0.054175529677566572}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43652792446358141, 0.054175529677566572}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78053998429333549, 0.42465539411856607}","curveMode":2,"curveTo":"{0.78053998429333549, 0.17172008508490461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78053998429333549, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56784105577671262, 0.58285623294997069}","curveMode":4,"curveTo":"{0.64020003430191097, 0.52858936919397681}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.56784105577671262, 0.58285623294997069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95484010527454311}","curveMode":4,"curveTo":"{0.022567046695733017, 0.94122591965004632}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.022567046695733017, 0.94122591965004632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":4,"curveTo":"{0, 0.95784451574911977}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93201902853377383, 1}","curveMode":1,"curveTo":"{0.93201902853377383, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93201902853377383, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"859FBE38-34F8-4791-B268-E3A497D3FF83","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"xZXrWb2kYTQZxre4X9Mij2r2dsg=\">AAAB63icbZDLSgMxFIbP1Futt6pLN8EiuCozRdBl0Y3LCvYC7VAyaaYNzWVIMkIZ+gpuXCji1hdy59uYaWehrT8EPv5zDjnnjxLOjPX9b6+0sbm1vVPereztHxweVY9POkalmtA2UVzpXoQN5UzStmWW016iKRYRp91oepfXu09UG6bko50lNBR4LFnMCLa5ZYaNyrBa8+v+QmgdggJqUKg1rH4NRoqkgkpLODamH\/iJDTOsLSOcziuD1NAEkyke075DiQU1YbbYdY4unDNCsdLuSYsW7u+JDAtjZiJynQLbiVmt5eZ\/tX5q45swYzJJLZVk+VGccmQVyg9HI6YpsXzmABPN3K6ITLDGxLp48hCC1ZPXodOoB44frmrN2yKOMpzBOVxCANfQhHtoQRsITOAZXuHNE96L9+59LFtLXjFzCn\/kff4AOqyNsA==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ4WlhyV2Iya1lUUVp4cmU0WDlNaWoycjJkc2c9Ij5BQUFCNjNpY2JaRExTZ014RkliUDFGdXR0NnBMTjhFaXVDb3pSZEJsMFkzTEN2WUM3VkF5YWFZTnpXVklNa0laK2dwdVhDamkxaGR5NTl1WWFXZWhyVDhFUHY1ekRqbm5qeExPalBYOWI2KzBzYm0xdlZQZXJlenRIeHdlVlk5UE9rYWxtdEEyVVZ6cFhvUU41VXpTdG1XVzAxNmlLUllScDkxb2VwZlh1MDlVRzZia281MGxOQlI0TEZuTUNMYTVaWWFOeXJCYTgrditRbWdkZ2dKcVVLZzFySDROUm9xa2drcExPRGFtSC9pSkRUT3NMU09jeml1RDFOQUVreWtlMDc1RGlRVTFZYmJZZFk0dW5ETkNzZEx1U1lzVzd1K0pEQXRqWmlKeW5RTGJpVm10NWVaL3RYNXE0NXN3WXpKSkxaVmsrVkdjY21RVnlnOUhJNllwc1h6bUFCUE4zSzZJVExER3hMcDQ4aENDMVpQWG9kT29CNDRmcm1yTjJ5S09NcHpCT1Z4Q0FOZlFoSHRvUVJzSVRPQVpYdUhORTk2TDkrNTlMRnRMWGpGekNuL2tmZjRBT3F5TnNBPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"312103D7-9392-4F44-B798-D9B4BE0A677C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":309,"y":137},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"D2FEAA93-CDEE-4D05-8A74-BC58B51469FE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"B2092434-400C-4580-8A64-98F58569FBBD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"35FA0E1A-769F-41DC-87C9-D22961457F4A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"18792C90-A64A-48CC-AB2A-24F0BA10ECE8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B657A239-A3F8-4C4A-A36E-F7355E8D3A0B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D8F6713B-0923-4F27-8AB3-260EEDEFB7DC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"108D5709-51DE-4AB4-A3D2-1BB542E35CB8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64561957379636925, 0.48240987013235487}","curveMode":4,"curveTo":"{0.47608350607561339, 0.48240987013235487}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47608350607561339, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76745275245669875, 0.89910662548861797}","curveMode":3,"curveTo":"{0.76745275245669875, 0.5614292825577023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76745275245669875, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39788546102673944, 0.95324468456806621}","curveMode":3,"curveTo":"{0.6109265635706046, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48475675863205442, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2173777288220855, 0.84797665763208796}","curveMode":4,"curveTo":"{0.206536163126534, 0.93711286939237726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11519814045465179, 0.85089317035549139}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24135927214064526, 0.7222020464353156}","curveMode":3,"curveTo":"{0.24135927214064526, 0.79967220730199129}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24135927214064526, 0.76895724520674058}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060851539935991308, 0.68857115491920617}","curveMode":2,"curveTo":"{0.1891896580136517, 0.68857115491920617}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12170307987198262, 0.68857115491920617}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91077267638223158}","curveMode":3,"curveTo":"{0, 0.71345250826510542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.77342359279136053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7913041969869119, 1}","curveMode":3,"curveTo":"{0.22605098137852681, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48909338491027504, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.60380971224402213}","curveMode":3,"curveTo":"{1, 0.86401747761080672}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84997875053123662, 0.40056552348311891}","curveMode":4,"curveTo":"{0.86082031622678812, 0.48979273044037824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6217681292661561, 0.45616008901663474}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93265219389923393, 0.086217949129251861}","curveMode":3,"curveTo":"{0.93265219389923393, 0.2909221441594908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93265219389923393, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25220083783619673, 0}","curveMode":2,"curveTo":"{0.73478928332914129, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49343001118849572, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067356479353322146, 0.24562286853958901}","curveMode":3,"curveTo":"{0.067356479353322146, 0.078926667320743313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.067356479353322146, 0.19586132845287987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24786421155797642, 0.27342306781907033}","curveMode":2,"curveTo":"{0.11519814045465179, 0.27342306781907033}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721037, 0.27342306781907033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29136924638108541, 0.1564009113052317}","curveMode":2,"curveTo":"{0.29136924638108541, 0.23978984309278212}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29136924638108541, 0.19887116958343221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25653746411441741, 0.058511078256919327}","curveMode":4,"curveTo":"{0.24786421155797642, 0.12577752770949582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721037, 0.12276768657894346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5847680338603779, 0.042382762896498512}","curveMode":3,"curveTo":"{0.40655871358318074, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4869250717711649, 0.042382762896498512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7217794044944793, 0.26312194488000945}","curveMode":3,"curveTo":"{0.7217794044944793, 0.074551898235638236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7217794044944793, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56308490246927489, 0.4312822354860037}","curveMode":4,"curveTo":"{0.69128424850603232, 0.33038839433258582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63477800810081775, 0.37568183692704094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33921090748241506, 0.44149003001791559}","curveMode":4,"curveTo":"{0.50224203578584004, 0.43419874820940701}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39354883474851909, 0.43857351729451222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31955731718951919, 0.44294828637961731}","curveMode":4,"curveTo":"{0.33473550916329137, 0.44149003001791559}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32389394346773986, 0.44294828637961731}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30221081207663686, 0.48240987013235487}","curveMode":2,"curveTo":"{0.30221081207663686, 0.44586479910302074}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30221081207663686, 0.46199428106853097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35872572573440753, 0.48240987013235487}","curveMode":4,"curveTo":"{0.32172563032862939, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35872572573440753, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47608350607561339, 0.48240987013235487}","curveMode":1,"curveTo":"{0.47608350607561339, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47608350607561339, 0.48240987013235487}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"43848CFC-29AA-449A-9B9E-AC8AE7FE4336","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"wfm71FpV4k+CBN6dQ2lIIMIq9rA=\">AAAB63icbZDLSgMxFIZP6q3WW9Wlm2ARXJUZFXRZdOOygr1AO5RMmmlDk8yQZIQy9BXcuFDErS\/kzrcx085CW38IfPznHHLOHyaCG+t536i0tr6xuVXeruzs7u0fVA+P2iZONWUtGotYd0NimOCKtSy3gnUTzYgMBeuEk7u83nli2vBYPdppwgJJRopHnBKbW2ZwWRlUa17dmwuvgl9ADQo1B9Wv\/jCmqWTKUkGM6fleYoOMaMupYLNKPzUsIXRCRqznUBHJTJDNd53hM+cMcRRr95TFc\/f3REakMVMZuk5J7Ngs13Lzv1ovtdFNkHGVpJYpuvgoSgW2Mc4Px0OuGbVi6oBQzd2umI6JJtS6ePIQ\/OWTV6F9UfcdP1zVGrdFHGU4gVM4Bx+uoQH30IQWUBjDM7zCG5LoBb2jj0VrCRUzx\/BH6PMHPDGNsQ==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ3Zm03MUZwVjRrK0NCTjZkUTJsSUlNSXE5ckE9Ij5BQUFCNjNpY2JaRExTZ014RklaUDZxM1dXOVdsbTJBUlhKVVpGWFJaZE9PeWdyMUFPNVJNbW1sRGs4eVFaSVF5OUJYY3VGREVyUy9renJjeDA4NUNXMzhJZlB6bkhITE9IeWFDRyt0NTM2aTB0cjZ4dVZYZXJ1enM3dTBmVkErUDJpWk9OV1V0R290WWQwTmltT0NLdFN5M2duVVR6WWdNQmV1RWs3dTgzbmxpMnZCWVBkcHB3Z0pKUm9wSG5CS2JXMlp3V1JsVWExN2Rtd3V2Z2w5QURRbzFCOVd2L2pDbXFXVEtVa0dNNmZsZVlvT01hTXVwWUxOS1B6VXNJWFJDUnF6blVCSEpUSkROZDUzaE0rY01jUlJyOTVURmMvZjNSRWFrTVZNWnVrNUo3TmdzMTNMenYxb3Z0ZEZOa0hHVnBKWXB1dmdvU2dXMk1jNFB4ME91R2JWaTZvQlF6ZDJ1bUk2Skp0UzZlUElRL09XVFY2RjlVZmNkUDF6VkdyZEZIR1U0Z1ZNNEJ4K3VvUUgzMElRV1VCakRNN3pDRzVMb0JiMmpqMFZyQ1JVengvQkg2UE1IUERHTnNRPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"FD25AADE-9EC6-4CCC-AFA3-B8CE80BEADF7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":29,"x":533,"y":137},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"C6FA4E53-663C-4161-8819-9E3263326270","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":29,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"4BDBB7E7-D030-4CB6-B310-CC23E2CBB8A2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":28.2594,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9903E4F4-27FC-40BF-98F0-CC816E5477D4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":28.2594,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.4197714838365328e-17, 1}","curveMode":1,"curveTo":"{4.4197714838365328e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.4197714838365328e-17, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0F6B343F-FA63-4185-AAFF-57DC887420FE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A27E8A57-E656-4040-9EE1-415E33028B23","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3FB6B15E-466F-45B3-BCBE-CB06446B1D8D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.8922,"width":12.2813,"x":15.9961,"y":4.533799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F4CABCF9-B63D-4889-A207-EEF36246197B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.8922,"width":12.2813,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.75663679094493319}","curveMode":1,"curveTo":"{1, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.70326541243887719}","curveMode":1,"curveTo":"{1, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.70326541243887719}","curveMode":1,"curveTo":"{0.77341160952016497, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77341160952016497, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.010359811037046727}","curveMode":4,"curveTo":"{0.77341160952016497, 0.0415339624205254}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.77341160952016497, 0.0415339624205254}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70407041599830644, 0}","curveMode":3,"curveTo":"{0.77341160952016497, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72849779746443788, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67544152492000031, 0.020719622074093454}","curveMode":4,"curveTo":"{0.69579767614177646, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.67544152492000031, 0.020719622074093454}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.70326541243887719}","curveMode":1,"curveTo":"{0, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75663679094493319}","curveMode":1,"curveTo":"{0, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60000162849209793, 0.75663679094493319}","curveMode":1,"curveTo":"{0.60000162849209793, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.60000162849209793, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60000162849209793, 0.92877600312570308}","curveMode":4,"curveTo":"{0.60000162849209793, 0.87836457063023177}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60000162849209793, 0.87836457063023177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4346038285849218, 0.94662862149394411}","curveMode":4,"curveTo":"{0.60000162849209793, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4346038285849218, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37952008337879539, 0.94662862149394411}","curveMode":1,"curveTo":"{0.37952008337879539, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37952008337879539, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48155325576282637, 0.99704005398941542}","curveMode":4,"curveTo":"{0.37952008337879539, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.37952008337879539, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76119791878709908, 0.99408010797883062}","curveMode":2,"curveTo":"{0.61221531922516348, 0.99408010797883062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68561960053088833, 0.99408010797883062}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99376287526564788, 1}","curveMode":4,"curveTo":"{0.89172970288161679, 0.99704005398941542}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99376287526564788, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99376287526564788, 0.94662862149394411}","curveMode":1,"curveTo":"{0.99376287526564788, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99376287526564788, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.94662862149394411}","curveMode":4,"curveTo":"{0.93867913005952142, 0.94662862149394411}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93867913005952142, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.87836457063023177}","curveMode":4,"curveTo":"{0.77341160952016497, 0.92877600312570308}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.77341160952016497, 0.87836457063023177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.75663679094493319}","curveMode":1,"curveTo":"{0.77341160952016497, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77341160952016497, 0.75663679094493319}"}]}},{"_class":"shapePath","do_objectID":"18DBDA61-00E6-49DE-B542-B148B3699492","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.173399999999999,"width":6.617199999999997,"x":0.9266000000000023,"y":2.706300000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"340ECC26-A37C-467A-8C8E-5A5F8407BBF1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"EaA6sMatuQNdfnRpycFLnrjII9I=\">AAAB63icbZDLSgMxFIbP1Futt6pLN8EiuCozUtBl0Y3LCvYC7VAyaaYNzWVIMkIZ+gpuXCji1hdy59uYaWehrT8EPv5zDjnnjxLOjPX9b6+0sbm1vVPereztHxweVY9POkalmtA2UVzpXoQN5UzStmWW016iKRYRp91oepfXu09UG6bko50lNBR4LFnMCLa5ZYaNyrBa8+v+QmgdggJqUKg1rH4NRoqkgkpLODamH\/iJDTOsLSOcziuD1NAEkyke075DiQU1YbbYdY4unDNCsdLuSYsW7u+JDAtjZiJynQLbiVmt5eZ\/tX5q45swYzJJLZVk+VGccmQVyg9HI6YpsXzmABPN3K6ITLDGxLp48hCC1ZPXoXNVDxw\/NGrN2yKOMpzBOVxCANfQhHtoQRsITOAZXuHNE96L9+59LFtLXjFzCn\/kff4APbaNsg==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJFYUE2c01hdHVRTmRmblJweWNGTG5yaklJOUk9Ij5BQUFCNjNpY2JaRExTZ014RkliUDFGdXR0NnBMTjhFaXVDb3pVdEJsMFkzTEN2WUM3VkF5YWFZTnpXVklNa0laK2dwdVhDamkxaGR5NTl1WWFXZWhyVDhFUHY1ekRqbm5qeExPalBYOWI2KzBzYm0xdlZQZXJlenRIeHdlVlk5UE9rYWxtdEEyVVZ6cFhvUU41VXpTdG1XVzAxNmlLUllScDkxb2VwZlh1MDlVRzZia281MGxOQlI0TEZuTUNMYTVaWWFOeXJCYTgrditRbWdkZ2dKcVVLZzFySDROUm9xa2drcExPRGFtSC9pSkRUT3NMU09jeml1RDFOQUVreWtlMDc1RGlRVTFZYmJZZFk0dW5ETkNzZEx1U1lzVzd1K0pEQXRqWmlKeW5RTGJpVm10NWVaL3RYNXE0NXN3WXpKSkxaVmsrVkdjY21RVnlnOUhJNllwc1h6bUFCUE4zSzZJVExER3hMcDQ4aENDMVpQWG9YTlZEeHcvTkdyTjJ5S09NcHpCT1Z4Q0FOZlFoSHRvUVJzSVRPQVpYdUhORTk2TDkrNTlMRnRMWGpGekNuL2tmZjRBUGJhTnNnPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"10BA21B7-1AC3-4F54-9251-626B4D2D5717","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":9,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"800AA1E3-3263-4F8C-BA1C-627090AA864A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"939468DC-97FB-424D-A36D-EA05D9A4E2B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.77496200000001,"width":27.657798,"x":0.009562000000000001,"y":0.8605999999999945},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AD2394A7-DF04-48D2-9D64-FC457E3EC728","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.77496200000001,"width":27.657798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8232413622594415e-17, 1}","curveMode":1,"curveTo":"{4.8232413622594415e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.8232413622594415e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8232413622594415e-17, 0}","curveMode":1,"curveTo":"{4.8232413622594415e-17, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.8232413622594415e-17, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.6315590717451081e-16}","curveMode":1,"curveTo":"{1, 1.6315590717451081e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.6315590717451081e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6C4B9A32-FF53-4540-847D-8F3EE61CBD99","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AC2EFE03-D73E-4A89-AE21-F00AAED5F4A6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"FD6D5043-8F97-4791-980C-01918F567AFC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.0781,"x":16.58926,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0DE35B27-C4F7-4F22-8915-540CA10EEAEF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.0781,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.323412859605889, 0.17398748302735423}","curveMode":4,"curveTo":"{0.20804109007862331, 0.15494265494352996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20804109007862331, 0.15494265494352996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72623464312472341, 0.17398748302735423}","curveMode":3,"curveTo":"{0.39139383107211517, 0.17398748302735423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.42750110578528788, 0.17398748302735423}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90268186782932103, 0.0043747690851052897}","curveMode":2,"curveTo":"{0.90268186782932103, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90268186782932103, 0.020508917470972894}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8709435733564419, 0}","curveMode":2,"curveTo":"{0.88674050604345511, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87545698269558858, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80310703098906844, 0.017499076340420538}","curveMode":4,"curveTo":"{0.86643016401729522, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85740334533900231, 0.0043747690851052897}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4524692862494471, 0.046757531981603595}","curveMode":3,"curveTo":"{0.6832128253039782, 0.046757531981603595}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51580144609635215, 0.046757531981603595}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1627625675883046, 0}","curveMode":4,"curveTo":"{0.33258410738303501, 0.043841019258200137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18547404338289031, 0.0072912818085085398}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0}","curveMode":3,"curveTo":"{0.15824915824915825, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15599245357958474, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0.039466250173095054}","curveMode":4,"curveTo":"{0.12665529287513189, 0.016040819978718913}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12665529287513189, 0.039466250173095054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0.49562575588718516}","curveMode":4,"curveTo":"{0.12665529287513189, 0.47074381923874115}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.12665529287513189, 0.47074381923874115}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18321733871331713, 0.51312483222760563}","curveMode":3,"curveTo":"{0.12665529287513189, 0.51312483222760563}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1627625675883046, 0.51312483222760563}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30535922224930268, 0.41223157437673252}","curveMode":4,"curveTo":"{0.18547404338289031, 0.5102083195042022}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20804109007862331, 0.49270924316378167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65825367165849724, 0.40056552348311891}","curveMode":3,"curveTo":"{0.44344246757115374, 0.40056552348311891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.522571560105072, 0.40056552348311891}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77136873651618942, 0.5307149037649963}","curveMode":4,"curveTo":"{0.71932010001715085, 0.47074381923874115}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73074805246387009, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78505339363248205, 0.71491076462680703}","curveMode":3,"curveTo":"{0.78505339363248205, 0.58621964070663146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78505339363248205, 0.6710720785787857}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66051037632807075, 0.91815553669025507}","curveMode":3,"curveTo":"{0.78505339363248205, 0.80113046366369289}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71706339534757768, 0.86547573397250843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30535922224930268, 0.95324468456806621}","curveMode":3,"curveTo":"{0.56332764643756605, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4524692862494471, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18321733871331713, 0.80842174547220147}","curveMode":4,"curveTo":"{0.15373574891001157, 0.90056488185031958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.09718272989050461, 0.80404697638709632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22623012971538439, 0.66961382221708399}","curveMode":3,"curveTo":"{0.22623012971538439, 0.7718737579301439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22623012971538439, 0.73240984096722761}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10860165551854553, 0.65785677612650006}","curveMode":3,"curveTo":"{0.14245222556214507, 0.65785677612650006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1131150648576922, 0.65785677612650006}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.86839224669591197}","curveMode":3,"curveTo":"{0, 0.65785677612650006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73678461005233264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74654498515088319, 1}","curveMode":3,"curveTo":"{0.18547404338289031, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45698269558859372, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.51166657586590381}","curveMode":3,"curveTo":"{1, 0.8611009648874034}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67690510402559245}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42524440111571471, 0.35964101694832212}","curveMode":3,"curveTo":"{0.80536373565864194, 0.35964101694832212}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5248282647746455, 0.35964101694832212}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20804109007862331, 0.4312822354860037}","curveMode":4,"curveTo":"{0.30761592691887585, 0.37568183692704094}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.20804109007862331, 0.4312822354860037}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20804109007862331, 0.15494265494352996}","curveMode":1,"curveTo":"{0.20804109007862331, 0.15494265494352996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20804109007862331, 0.15494265494352996}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"DED5960D-D79E-4623-A0C0-8FEE8128ACAA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"M9g9Nu7Xd55UvztKDBPt\/JQ0+KA=\">AAAB63icbZDLSgMxFIZP6q3WW9Wlm2ARXJUZUXRZdOOygr1AO5RMmmlDk8yQZIQy9BXcuFDErS\/kzrcx085CW38IfPznHHLOHyaCG+t536i0tr6xuVXeruzs7u0fVA+P2iZONWUtGotYd0NimOCKtSy3gnUTzYgMBeuEk7u83nli2vBYPdppwgJJRopHnBKbW2ZwVRlUa17dmwuvgl9ADQo1B9Wv\/jCmqWTKUkGM6fleYoOMaMupYLNKPzUsIXRCRqznUBHJTJDNd53hM+cMcRRr95TFc\/f3REakMVMZuk5J7Ngs13Lzv1ovtdFNkHGVpJYpuvgoSgW2Mc4Px0OuGbVi6oBQzd2umI6JJtS6ePIQ\/OWTV6F9UfcdP1zWGrdFHGU4gVM4Bx+uoQH30IQWUBjDM7zCG5LoBb2jj0VrCRUzx\/BH6PMHPzuNsw==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJNOWc5TnU3WGQ1NVV2enRLREJQdC9KUTArS0E9Ij5BQUFCNjNpY2JaRExTZ014RklaUDZxM1dXOVdsbTJBUlhKVVpVWFJaZE9PeWdyMUFPNVJNbW1sRGs4eVFaSVF5OUJYY3VGREVyUy9renJjeDA4NUNXMzhJZlB6bkhITE9IeWFDRyt0NTM2aTB0cjZ4dVZYZXJ1enM3dTBmVkErUDJpWk9OV1V0R290WWQwTmltT0NLdFN5M2duVVR6WWdNQmV1RWs3dTgzbmxpMnZCWVBkcHB3Z0pKUm9wSG5CS2JXMlp3VlJsVWExN2Rtd3V2Z2w5QURRbzFCOVd2L2pDbXFXVEtVa0dNNmZsZVlvT01hTXVwWUxOS1B6VXNJWFJDUnF6blVCSEpUSkROZDUzaE0rY01jUlJyOTVURmMvZjNSRWFrTVZNWnVrNUo3TmdzMTNMenYxb3Z0ZEZOa0hHVnBKWXB1dmdvU2dXMk1jNFB4ME91R2JWaTZvQlF6ZDJ1bUk2Skp0UzZlUElRL09XVFY2RjlVZmNkUDF6V0dyZEZIR1U0Z1ZNNEJ4K3VvUUgzMElRV1VCakRNN3pDRzVMb0JiMmpqMFZyQ1JVengvQkg2UE1IUHp1TnN3PT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"756EEE39-ACD8-4D50-879E-F9184E4C5D12","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":83,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"CF706020-B6FF-46DA-9F52-D0DB05DE47FE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"B55A4A83-4A06-4828-8E85-F6186402CCBE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"854D5578-BEC2-410F-822C-617F72784CB6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0E29A240-57C1-4B01-BB6B-260AA68B7802","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8EA41923-8FE2-49E7-B769-04FED33120C9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E171F206-45E3-4B53-A5FD-75E26B0E6F90","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D498B600-FE0B-404A-8D20-68206DAA5F5D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20870447626564417, 0.37276532420363745}","curveMode":4,"curveTo":"{0.25653746411441741, 0.42690746640089849}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20870447626564417, 0.49270924316378167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38040885712551054, 0.096519072068312756}","curveMode":3,"curveTo":"{0.22388266823941633, 0.26458020124171117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30654743835485754, 0.17544573938905597}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70212581420158382, 0.042382762896498512}","curveMode":3,"curveTo":"{0.49790540950761941, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63694632123992823, 0.042382762896498512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77829431815225025, 0.096519072068312756}","curveMode":4,"curveTo":"{0.78913588384780176, 0.054136309171814244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83263224541835434, 0.093602559344909297}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73262097019003081, 0.20032942594513395}","curveMode":2,"curveTo":"{0.73262097019003081, 0.12130943021724183}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73262097019003081, 0.16377968849544236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89998872477167646, 0.23241106590257146}","curveMode":2,"curveTo":"{0.76962106559580901, 0.23241106590257146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83480055855746449, 0.23241106590257146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93915713331656481, 0.076010154597339855}","curveMode":3,"curveTo":"{0.93915713331656481, 0.2032459386685373}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93915713331656481, 0.16077568039033679}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31955731718951919, 0}","curveMode":3,"curveTo":"{0.84781043739212647, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6326096949617076, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.88598231823330253}","curveMode":3,"curveTo":"{0, 0.1929448157294765}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50729180678079877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76962106559580901, 1}","curveMode":3,"curveTo":"{0.26521071667085871, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50441034892495018, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.48687621771697487}","curveMode":2,"curveTo":"{1, 0.86401747761080672}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67253033494048742}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35222078631707671, 0.34943322241641023}","curveMode":3,"curveTo":"{0.7804626312913604, 0.34943322241641023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52609348031605319, 0.34943322241641023}"}]}},{"_class":"shapePath","do_objectID":"A48EF6B2-E780-4E37-8410-0D7D8792EE17","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.65,"width":6.642199999999999,"x":2.481300000000001,"y":6.692200000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31332992080937028, 1}","curveMode":4,"curveTo":"{0.50200234861943316, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50200234861943316, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030336334347053594, 0.73235129533678756}","curveMode":4,"curveTo":"{0.1660744933907437, 0.92454611398963726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.086793532263406623, 0.81039481865284979}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.19478652849740932}","curveMode":3,"curveTo":"{0, 0.60249326424870464}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.44672953367875651}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69442353437114235, 0}","curveMode":3,"curveTo":"{0.21900876215711651, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52082141459155085, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99623618680557668, 0.24158031088082907}","curveMode":4,"curveTo":"{0.81132757218993712, 0.046797927461139983}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90566378609496856, 0.14281036269430042}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64928704663212433}","curveMode":2,"curveTo":"{1, 0.35055025906735743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50129533678756477}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8075637589955138, 0.95061554404145088}","curveMode":3,"curveTo":"{1, 0.7584196891191709}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89813615970612137, 0.85961761658031088}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50200234861943316, 1}","curveMode":4,"curveTo":"{0.68689590798229516, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50200234861943316, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"7D1577E5-CDF0-40DF-AC39-77F4CB7F88B1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"zzU5jezm8mBmLkHf5ZBG6vEsCtk=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSkeqx6MVjRfsBbSib7aRdutmE3Y1QQn+CFw+KePUXefPfuG1z0NYXFh7emWFn3iARXBvX\/XYKa+sbm1vF7dLO7t7+QfnwqKXjVDFssljEqhNQjYJLbBpuBHYShTQKBLaD8e2s3n5CpXksH80kQT+iQ8lDzqix1oPu1\/rlilt15yKr4OVQgVyNfvmrN4hZGqE0TFCtu56bGD+jynAmcFrqpRoTysZ0iF2Lkkao\/Wy+6pScWWdAwljZJw2Zu78nMhppPYkC2xlRM9LLtZn5X62bmvDaz7hMUoOSLT4KU0FMTGZ3kwFXyIyYWKBMcbsrYSOqKDM2nZINwVs+eRVaF1XP8v1lpX6Tx1GEEziFc\/DgCupwBw1oAoMhPMMrvDnCeXHenY9Fa8HJZ47hj5zPHwuojaA=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ6elU1amV6bThtQm1Ma0hmNVpCRzZ2RXNDdGs9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNrZXF4Nk1WalJmc0JiU2liN2FSZHV0bUUzWTFRUW4rQ0Z3K0tlUFVYZWZQZnVHMXowTllYRmg3ZW1XRm4zaUFSWEJ2WC9YWUthK3NibTF2RjdkTE83dDcrUWZud3FLWGpWREZzc2xqRXFoTlFqWUpMYkJwdUJIWVNoVFFLQkxhRDhlMnMzbjVDcFhrc0g4MGtRVCtpUThsRHpxaXgxb1B1MS9ybGlsdDE1eUtyNE9WUWdWeU5mdm1yTjRoWkdxRTBURkN0dTU2YkdEK2p5bkFtY0ZycXBSb1R5c1owaUYyTGtrYW8vV3krNnBTY1dXZEF3bGpaSncyWnU3OG5NaHBwUFlrQzJ4bFJNOUxMdFpuNVg2MmJtdkRhejdoTVVvT1NMVDRLVTBGTVRHWjNrd0ZYeUl5WVdLQk1jYnNyWVNPcUtETTJuWklOd1ZzK2VSVmFGMVhQOHYxbHBYNlR4MUdFRXppRmMvRGdDdXB3Qncxb0FvTWhQTU1ydkRuQ2VYSGVuWTlGYThISlo0N2hqNXpQSHd1b2phQT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"E552F407-DFB4-47CA-B78D-D22E8992AE91","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":29,"x":158,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"CBBF1F47-C719-4F7F-8207-0E19BD7D1DF1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":29,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"AAA6C1F8-2909-4874-A8DD-2AE9FA44FC22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":28.659398,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0F3C719C-08C7-48E8-A47D-D2B8A0DC5493","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":28.659398,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.2032540434225369e-17, 1}","curveMode":1,"curveTo":"{2.2032540434225369e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{2.2032540434225369e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.2032540434225369e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{2.2032540434225369e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{2.2032540434225369e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"10173664-DFA2-4772-81F3-509615602A9C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9EBBB472-AE5C-48CF-B1C0-2BC6EE0E14F9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5F54D9DA-443D-4BC9-87BB-570F9FE35567","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.443762,"width":11.9047,"x":16.76426,"y":5.191800000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BE6293FD-0251-4CAE-98A4-FE0C3F3B0063","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.443762,"width":11.9047,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.086168339146108497}","curveMode":4,"curveTo":"{0.97899989079943217, 0.10336646418358592}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97899989079943217, 0.10336646418358592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.045953390100139921}","curveMode":4,"curveTo":"{1, 0.083301984973195534}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.045953390100139921}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36421749393096858, 0.045953390100139921}","curveMode":4,"curveTo":"{0.44848673213100715, 0.045953390100139921}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44848673213100715, 0.045953390100139921}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15579561013717277, 0.034396250074955038}","curveMode":3,"curveTo":"{0.34099137315514039, 0.044520213013683543}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26525657933421265, 0.040220681754314189}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14529555553688886, 0}","curveMode":4,"curveTo":"{0.15159558829705916, 0.024364010469759743}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14529555553688886, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.073634782900871054, 0}","curveMode":1,"curveTo":"{0.073634782900871054, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.073634782900871054, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3074164850449117}","curveMode":1,"curveTo":"{0, 0.3074164850449117}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3074164850449117}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.075734793820928015, 0.28591882874806474}","curveMode":4,"curveTo":"{0.071534771980814399, 0.3074164850449117}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071534771980814399, 0.3074164850449117}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14739556645694551, 0.16804287974119336}","curveMode":4,"curveTo":"{0.096860903676699278, 0.1910597037496842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1304610783976077, 0.17672793288511957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34951741749057103, 0.16804287974119336}","curveMode":4,"curveTo":"{0.31789125303451587, 0.16804287974119336}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.34951741749057103, 0.16804287974119336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7410434534259579, 0.22841403133108554}","curveMode":4,"curveTo":"{0.80836980352297849, 0.16804287974119336}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.80836980352297849, 0.16804287974119336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31369123119440223, 0.60489073400565763}","curveMode":3,"curveTo":"{0.6336740951052946, 0.31754044798364023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5894478651288988, 0.35775539702960857}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28835669945483716, 0.93389487886844591}","curveMode":3,"curveTo":"{0.28835669945483716, 0.83330361879507409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28835669945483716, 0.91803992739639539}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 1}","curveMode":2,"curveTo":"{0.28835669945483716, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3873176140515931, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 0.91660675030993877}","curveMode":4,"curveTo":"{0.48838693961208618, 0.93532805595490232}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.48838693961208618, 0.91660675030993877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 0.58043729328570282}","curveMode":4,"curveTo":"{0.48838693961208618, 0.8591902366014853}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48838693961208618, 0.8591902366014853}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66320864868497331, 0.37495352206708621}","curveMode":4,"curveTo":"{0.57264777776844455, 0.45252853140280169}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66320864868497331, 0.37495352206708621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97899989079943217, 0.10336646418358592}","curveMode":1,"curveTo":"{0.97899989079943217, 0.10336646418358592}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97899989079943217, 0.10336646418358592}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"6132092E-E006-4BB9-BDD8-7482C4666508","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"iIpxcQl35S62gFyx4Iu45yYH8is=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSEdpj0YvHivYD2lA220m7dLMJuxuhhP4ELx4U8eov8ua\/cdvmoK0vLDy8M8POvEEiuDau++0UNja3tneKu6W9\/YPDo\/LxSVvHqWLYYrGIVTegGgWX2DLcCOwmCmkUCOwEk9t5vfOESvNYPpppgn5ER5KHnFFjrQc9qA3KFbfqLkTWwcuhArmag\/JXfxizNEJpmKBa9zw3MX5GleFM4KzUTzUmlE3oCHsWJY1Q+9li1Rm5sM6QhLGyTxqycH9PZDTSehoFtjOiZqxXa3Pzv1ovNWHdz7hMUoOSLT8KU0FMTOZ3kyFXyIyYWqBMcbsrYWOqKDM2nZINwVs9eR3aV1XP8v11pXGTx1GEMziHS\/CgBg24gya0gMEInuEV3hzhvDjvzseyteDkM6fwR87nDw0sjaE=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJpSXB4Y1FsMzVTNjJnRnl4NEl1NDV5WUg4aXM9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNFZHBqMFl2SGl2WUQybEEyMjBtN2RMTUp1eHVoaFA0RUx4NFU4ZW92OHVhL2Nkdm1vSzB2TER5OE04UE92RUVpdURhdSsrMFVOamEzdG5lS3U2VzkvWVBEby9MeFNWdkhxV0xZWXJHSVZUZWdHZ1dYMkRMY0NPd21DbWtVQ093RWs5dDV2Zk9FU3ZOWVBwcHBnbjVFUjVLSG5GRmpyUWM5cUEzS0ZiZnFMa1RXd2N1aEFybWFnL0pYZnhpek5FSnBtS0JhOXp3M01YNUdsZUZNNEt6VVR6VW1sRTNvQ0hzV0pZMVErOWxpMVJtNXNNNlFoTEd5VHhxeWNIOVBaRFRTZWhvRnRqT2lacXhYYTNQenYxb3ZOV0hkejdoTVVvT1NMVDhLVTBGTVRPWjNreUZYeUl5WVdxQk1jYnNyWVdPcUtETTJuWklOd1ZzOWVSM2FWMVhQOHYxMXBYR1R4MUdFTXppSFMvQ2dCZzI0Z3lhMGdNRUludUVWM2h6aHZEanZ6c2V5dGVEa002ZndSODduRHcwc2phRT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"8731374C-2FC7-4A3F-AD08-98CBB75A0EA7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":234,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"51FBDDB9-BB9E-465D-B79A-BEB80763A57C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"FB7663FB-0034-4C59-9EBA-3F41FD825295","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"806E86CD-44E5-4121-A96E-30D19F01227A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"80648132-9E9D-4221-9DBE-96249C3DD52B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"46C05879-A63A-456D-8629-723A93DC6024","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"548242BC-8A0F-49A4-A198-71139DD817BB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FC1020BC-8807-4005-9CC8-FB6970EA6B9C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82395899286191299, 0.38744121622780353}","curveMode":4,"curveTo":"{0.6847793090887011, 0.45470183265493302}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6542928263528105, 0.44294828637961731}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93265219389923393, 0.076010154597339855}","curveMode":3,"curveTo":"{0.93265219389923393, 0.31872234343897221}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93265219389923393, 0.21782850228555437}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26304240353174824, 0}","curveMode":3,"curveTo":"{0.71310615193803828, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50224203578584004, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067356479353322146, 0.31288931799216541}","curveMode":3,"curveTo":"{0.067356479353322146, 0.10526861023852292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.067356479353322146, 0.24416461217788729}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19352628429187235, 0.4225326973157934}","curveMode":4,"curveTo":"{0.11519814045465179, 0.36255752967172555}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1543578757469837, 0.39181598531290862}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21520941568297533, 0.51458308858930735}","curveMode":4,"curveTo":"{0.20870447626564417, 0.42836572276260021}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.33690382230240151, 0.47949335740895144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.90931442002052987}","curveMode":2,"curveTo":"{0, 0.59360191771211013}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.74708339978121485}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77395769187402963, 1}","curveMode":3,"curveTo":"{0.25003252469708659, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49790540950761941, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.62714181403124936}","curveMode":3,"curveTo":"{1, 0.88160754914819739}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.72366030279701732}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76080904099846458, 0.48386812649405658}","curveMode":4,"curveTo":"{0.91516691674544859, 0.54529746738201335}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78913588384780176, 0.49562575588718516}"}]}},{"_class":"shapePath","do_objectID":"114E7FEE-03DF-4503-BAE2-0E9A3380BC83","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6.3672,"width":7.3172,"x":2.106300000000001,"y":0.7266000000000012},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.095870004919914639, 0.6456370147003393}","curveMode":4,"curveTo":"{0.18492046137866913, 0.7045326045985677}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.18492046137866913, 0.7045326045985677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.14576265862545554}","curveMode":3,"curveTo":"{0, 0.53937366503329565}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.39361100640784014}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76381676050948433, 0}","curveMode":3,"curveTo":"{0.25005466571912743, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49669272399278408, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.82281065460484992}","curveMode":3,"curveTo":"{1, 0.19287913054403838}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.47238974745571044}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63014541081287934, 1}","curveMode":2,"curveTo":"{0.64381184059476293, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63697862570382091, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5993959438036407, 0.9801168488503581}","curveMode":4,"curveTo":"{0.62331219592193743, 0.99582233948988563}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5993959438036407, 0.9801168488503581}"}]}},{"_class":"shapePath","do_objectID":"2ECD7901-D032-4D87-A7BE-3AE6BCCBECAF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.64531,"width":8.520300000000002,"x":1.5047,"y":8.696890000000002},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37355492177505478, 0}","curveMode":1,"curveTo":"{0.37355492177505478, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37355492177505478, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85292771381289356, 0.30819548193598439}","curveMode":4,"curveTo":"{0.77645153339671125, 0.25894044845794351}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.77645153339671125, 0.25894044845794351}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.8459016050362903}","curveMode":3,"curveTo":"{1, 0.40649888624529296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.60004107093106762}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23235097355726916, 1}","curveMode":3,"curveTo":"{0.75591235050409, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50303393073013858, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.29511556758326341}","curveMode":3,"curveTo":"{0, 0.80645781531422533}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.53770612310030586}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37355492177505478, 0}","curveMode":4,"curveTo":"{0.16174313111040686, 0.10811334007384928}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37355492177505478, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"E627DCFF-1D17-47F5-8705-CD1CFBEE795F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"n+\/K6Lgul8ZF7ho7AfX+a5Ty6FU=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSEdpj0YvHivYD2lA220m7dLMJuxuhhP4ELx4U8eov8ua\/cdvmoK0vLDy8M8POvEEiuDau++0UNja3tneKu6W9\/YPDo\/LxSVvHqWLYYrGIVTegGgWX2DLcCOwmCmkUCOwEk9t5vfOESvNYPpppgn5ER5KHnFFjrQc9qA\/KFbfqLkTWwcuhArmag\/JXfxizNEJpmKBa9zw3MX5GleFM4KzUTzUmlE3oCHsWJY1Q+9li1Rm5sM6QhLGyTxqycH9PZDTSehoFtjOiZqxXa3Pzv1ovNWHdz7hMUoOSLT8KU0FMTOZ3kyFXyIyYWqBMcbsrYWOqKDM2nZINwVs9eR3aV1XP8v11pXGTx1GEMziHS\/CgBg24gya0gMEInuEV3hzhvDjvzseyteDkM6fwR87nDw6wjaI=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJuKy9LNkxndWw4WkY3aG83QWZYK2E1VHk2RlU9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNFZHBqMFl2SGl2WUQybEEyMjBtN2RMTUp1eHVoaFA0RUx4NFU4ZW92OHVhL2Nkdm1vSzB2TER5OE04UE92RUVpdURhdSsrMFVOamEzdG5lS3U2VzkvWVBEby9MeFNWdkhxV0xZWXJHSVZUZWdHZ1dYMkRMY0NPd21DbWtVQ093RWs5dDV2Zk9FU3ZOWVBwcHBnbjVFUjVLSG5GRmpyUWM5cUEvS0ZiZnFMa1RXd2N1aEFybWFnL0pYZnhpek5FSnBtS0JhOXp3M01YNUdsZUZNNEt6VVR6VW1sRTNvQ0hzV0pZMVErOWxpMVJtNXNNNlFoTEd5VHhxeWNIOVBaRFRTZWhvRnRqT2lacXhYYTNQenYxb3ZOV0hkejdoTVVvT1NMVDhLVTBGTVRPWjNreUZYeUl5WVdxQk1jYnNyWVdPcUtETTJuWklOd1ZzOWVSM2FWMVhQOHYxMXBYR1R4MUdFTXppSFMvQ2dCZzI0Z3lhMGdNRUludUVWM2h6aHZEanZ6c2V5dGVEa002ZndSODduRHc2d2phST08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"0AF795EF-20DA-45CF-A5A4-25F7EE8388F1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":308,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"8A427821-60F0-4F3A-A88F-F054D916C806","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"11C283F8-EEC0-49C5-AE31-57983935F81B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C0E98357-E924-4B04-8E0F-7AC9D5DD81AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"311CDCC6-2970-4D30-B595-CC61DF93BE13","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"51754251-85CE-4712-B34F-645547258BE9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8509832A-F510-4D8B-8F1D-1E61639D9307","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FEECDCBC-FF2A-4B4C-8074-DF4ECCFB27EE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7913041969869119, 0.89764836912691626}","curveMode":4,"curveTo":"{0.7913041969869119, 0.53508967285010134}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.7913041969869119, 0.53508967285010134}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34571584689974588, 0.95324468456806621}","curveMode":3,"curveTo":"{0.52392516717694304, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39354883474851909, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26087409039263809, 0.89910662548861797}","curveMode":4,"curveTo":"{0.23051770644509378, 0.95023717664769269}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17170438085986633, 0.90493965093542483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26737902980996892, 0.79967220730199129}","curveMode":3,"curveTo":"{0.26737902980996892, 0.84943491399378968}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26737902980996892, 0.83621961154150415}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10001994848087964, 0.76749898884503875}","curveMode":2,"curveTo":"{0.23051770644509378, 0.76749898884503875}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16519944144253518, 0.76749898884503875}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060851539935991308, 0.93857112575407886}","curveMode":3,"curveTo":"{0.060851539935991308, 0.79675569457858786}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.060851539935991308, 0.83913612426490747}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70646244047980411, 1}","curveMode":3,"curveTo":"{0.18485303173543102, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39571714788762929, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.12723578407119743}","curveMode":3,"curveTo":"{1, 0.80258872002539461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.48979273044037824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43474678439161457, 0}","curveMode":3,"curveTo":"{0.76080904099846458, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50657866206406077, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.087010069646217977, 0.13744357860310943}","curveMode":3,"curveTo":"{0.28486430696375459, 0.0072912818085085398}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.16086281516431483, 0.08913446185265532}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.51166657586590381}","curveMode":3,"curveTo":"{0, 0.19440307209117813}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.32601362524748073}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64778788693547973, 0.64910723795628988}","curveMode":3,"curveTo":"{0.21954604196119568, 0.64910723795628988}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47391519293650292, 0.64910723795628988}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7913041969869119, 0.50583355041909706}","curveMode":4,"curveTo":"{0.74129422274647205, 0.57163707708961431}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7913041969869119, 0.50583355041909706}"}]}},{"_class":"shapePath","do_objectID":"C74D4530-63A1-4ADD-B35D-98770F003744","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.69997,"width":6.642200000000003,"x":2.406299999999998,"y":0.7266000000000012},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33214898678148835, 1}","curveMode":4,"curveTo":"{0.47917858540844888, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47917858540844888, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75193222247079117}","curveMode":3,"curveTo":"{0.192421185751709, 0.9663339164966489}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.086793532263407108, 0.84761602355471199}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.35147531384117681}","curveMode":2,"curveTo":"{0, 0.64336281452416866}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5012902101759078}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19994881214055618, 0.054278518387170127}","curveMode":4,"curveTo":"{0, 0.24806262287409137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10937641142994808, 0.14464993190700573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.71324260034325959, 0}","curveMode":2,"curveTo":"{0.32462136039264117, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52082141459155118, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9887085604167295, 0.25837193310907142}","curveMode":4,"curveTo":"{0.82638282496763105, 0.082629121533365643}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.88684472012285098, 0.14996953598825552}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.86565731646592725}","curveMode":3,"curveTo":"{1, 0.43926939980226737}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5297954529756278}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47917858540844888, 1}","curveMode":4,"curveTo":"{0.71700641353768346, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.47917858540844888, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"491C1B0B-FB1D-4E87-BB4B-BDA988137133","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"dkS+CuN7JvmDzPWD6qUBlSbJbiI=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSEaq3ohePFe0HtKFstpN26WYTdjdCCf0JXjwo4tVf5M1\/47bNQVtfWHh4Z4adeYNEcG1c99sprK1vbG4Vt0s7u3v7B+XDo5aOU8WwyWIRq05ANQousWm4EdhJFNIoENgOxrezevsJleaxfDSTBP2IDiUPOaPGWg+6f90vV9yqOxdZBS+HCuRq9MtfvUHM0gilYYJq3fXcxPgZVYYzgdNSL9WYUDamQ+xalDRC7WfzVafkzDoDEsbKPmnI3P09kdFI60kU2M6ImpFers3M\/2rd1IRXfsZlkhqUbPFRmApiYjK7mwy4QmbExAJlittdCRtRRZmx6ZRsCN7yyavQuqh6lu8vK\/WbPI4inMApnIMHNajDHTSgCQyG8Ayv8OYI58V5dz4WrQUnnzmGP3I+fwAQNI2j<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJka1MrQ3VON0p2bUR6UFdENnFVQmxTYkpiaUk9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNFYXEzb2hlUEZlMEh0S0ZzdHBOMjZXWVRkamRDQ2YwSlhqd280dFZmNU0xLzQ3Yk5RVnRmV0hoNFo0YWRlWU5FY0cxYzk5c3BySzF2Ykc0VnQwczd1M3Y3QitYRG81YU9VOFd3eVdJUnEwNUFOUW91c1dtNEVkaEpGTklvRU5nT3hyZXpldnNKbGVheGZEU1RCUDJJRGlVUE9hUEdXZys2ZjkwdlY5eXFPeGRaQlMrSEN1UnE5TXRmdlVITTBnaWxZWUpxM2ZYY3hQZ1pWWVl6Z2ROU0w5V1lVRGFtUSt4YWxEUkM3V2Z6VmFma3pEb0RFc2JLUG1uSTNQMDlrZEZJNjBrVTJNNkltcEZlcnMzTS8ycmQxSVJYZnNabGtocVViUEZSbUFwaVlqSzdtd3k0UW1iRXhBSmxpdHRkQ1J0UlJabXg2WlJzQ043eXlhdlF1cWg2bHU4dksvV2JQSTRpbk1BcG5JTUhOYWpESFRTZ0NReUc4QXl2OE9ZSTU4VjVkejRXclFVbm56bUdQM0krZndBUU5JMmo8L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"6D45257E-1004-42C6-81A6-CE6A05C961F2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":43,"x":377,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"783035CC-40C3-46A7-AC90-ADE73EAE597F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":43,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"F9E4CD93-8939-41AA-A55B-4304D31F2AA0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0.1307495,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"55FFB81B-7772-46A0-95D1-4864FE5734FC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.71734141632986781, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442238, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442238, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C0587705-E9E2-4D4D-9559-0D43F996C1C2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123400000000004,"x":17.79486,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7ABD2E17-1822-4616-81E2-C81969EF287D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123400000000004,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.001502205237288467}","curveMode":4,"curveTo":"{0.62099655830063338, 0.042157887779260106}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063338, 0.042157887779260106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771214, 0.094921344533775723}","curveMode":4,"curveTo":"{0.61551614529670939, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5384505776355305, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771063974}","curveMode":4,"curveTo":"{0.11268825218668496, 0.096423549771063974}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771063974}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205566, 0.15059907944863074}","curveMode":4,"curveTo":"{0, 0.15059907944863074}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863074}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032183, 0.10844119166937065}","curveMode":4,"curveTo":"{0.24729815638906574, 0.15059907944863074}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.3983492996032183, 0.10844119166937065}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032183, 0.92620386727716286}","curveMode":4,"curveTo":"{0.3983492996032183, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3983492996032183, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453268, 0.94582687385081299}","curveMode":4,"curveTo":"{0.3983492996032183, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453268, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01934585790385171, 0.94582687385081299}","curveMode":1,"curveTo":"{0.01934585790385171, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.01934585790385171, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167394, 0.99849779476271172}","curveMode":4,"curveTo":"{0.01934585790385171, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.01934585790385171, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488806, 0.99399117905084655}","curveMode":3,"curveTo":"{0.40656991910910417, 0.99399117905084655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394884, 0.99399117905084655}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94582687385081299}","curveMode":1,"curveTo":"{1, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.94582687385081299}","curveMode":4,"curveTo":"{0.8956967797093186, 0.94582687385081299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8956967797093186, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063338, 0.92620386727716286}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063338, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.042157887779260106}","curveMode":1,"curveTo":"{0.62099655830063338, 0.042157887779260106}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063338, 0.042157887779260106}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E0838860-FBD0-45C0-AD1C-6981FEB4D0A4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.6297,"x":30.66666,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"858EB16A-83AA-4747-9F52-5EF7630F425C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.6297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.34360019696960331}","curveMode":3,"curveTo":"{1, 0.60964273769082888}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50437529405739534}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80599671530649974, 0.058511078256919327}","curveMode":4,"curveTo":"{0.97192532911425089, 0.22803629681746637}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87290299835765339, 0.12577752770949582}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":3,"curveTo":"{0.67244210942672655, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50007308872971767, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.60964273769082888}","curveMode":2,"curveTo":"{0, 0.39910726712141714}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50437529405739534}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":2,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50007308872971767, 1}"}]}},{"_class":"shapePath","do_objectID":"0EF65F74-3ED0-4CC3-8B57-3C7B89EC4532","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":15.7406,"width":7.0672,"x":2.281299999999998,"y":0.7016000000000027},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33693683495585236, 1}","curveMode":4,"curveTo":"{0.50011319900384854, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50011319900384854, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.73247906687165665}","curveMode":4,"curveTo":"{0.12048618972153066, 0.957018156868226}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.049524564183835385, 0.82638463590968569}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.36787670101520903}","curveMode":2,"curveTo":"{0, 0.60194465268160036}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.48411686975083534}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12756112746207815, 0.033448534363365985}","curveMode":4,"curveTo":"{0, 0.24676950052729879}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.053062033054109128, 0.15921883536841022}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69157516413855602, 0}","curveMode":3,"curveTo":"{0.35462417930722206, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50011319900384854, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99646253112972627, 0.23088700557793221}","curveMode":4,"curveTo":"{0.87596219153271504, 0.052507528302605959}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93986302920534337, 0.1449245899139803}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.60194465268160036}","curveMode":3,"curveTo":"{1, 0.34553956011841974}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.48411686975083534}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8830371292732625, 0.96495940434290928}","curveMode":4,"curveTo":"{1, 0.71977307091216336}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9540129046864394, 0.82003163792993905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50011319900384854, 1}","curveMode":4,"curveTo":"{0.64182420194702261, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50011319900384854, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"4BF9D1F0-62B4-4A0D-8973-2AFECDA4ABCD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"gWXvCdgcii2AqcWVvIKBry3yNbI=\">AAAB7XicbZBNSwMxEIZn61etX1WPXoJF8FR2RdBj0YvHCvYD2qVk02kbm02WJCuUpf\/BiwdFvPp\/vPlvTNs9aOsLgYd3ZsjMGyWCG+v7315hbX1jc6u4XdrZ3ds\/KB8eNY1KNcMGU0LpdkQNCi6xYbkV2E400jgS2IrGt7N66wm14Uo+2EmCYUyHkg84o9ZZTdPLAn\/aK1f8qj8XWYUghwrkqvfKX92+YmmM0jJBjekEfmLDjGrLmcBpqZsaTCgb0yF2HEoaowmz+bZTcuacPhko7Z60ZO7+nshobMwkjlxnTO3ILNdm5n+1TmoH12HGZZJalGzx0SAVxCoyO530uUZmxcQBZZq7XQkbUU2ZdQGVXAjB8smr0LyoBo7vLyu1mzyOIpzAKZxDAFdQgzuoQwMYPMIzvMKbp7wX7937WLQWvHzmGP7I+\/wBOAmO4Q==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJnV1h2Q2RnY2lpMkFxY1dWdklLQnJ5M3lOYkk9Ij5BQUFCN1hpY2JaQk5Td014RUlabjYxZXRYMVdQWG9KRjhGUjJSZEJqMFl2SEN2WUQycVZrMDJrYm0wMldKQ3VVcGYvQml3ZEZ2UHAvdlBsdlROczlhT3NMZ1lkM1pzak1HeVdDRyt2NzMxNWhiWDFqYzZ1NFhkclozZHMvS0I4ZU5ZMUtOY01HVTBMcGRrUU5DaTZ4WWJrVjJFNDAwamdTMklyR3Q3TjY2d20xNFVvKzJFbUNZVXlIa2c4NG85WlpUZFBMQW4vYUsxZjhxajhYV1lVZ2h3cmtxdmZLWDkyK1ltbU0wakpCamVrRWZtTERqR3JMbWNCcHFac2FUQ2diMHlGMkhFb2Fvd216K2JaVGN1YWNQaGtvN1o2MFpPNytuc2hvYk13a2pseG5UTzNJTE5kbTVuKzFUbW9IMTJIR1paSmFsR3p4MFNBVnhDb3lPNTMwdVVabXhjUUJaWnE3WFFrYlVVMlpkUUdWWEFqQjhzbXIwTHlvQm83dkx5dTFtenlPSXB6QUtaeERBRmRRZ3p1b1F3TVlQTUl6dk1LYnA3d1g3OTM3V0xRV3ZIem1HUDdJKy93Qk9BbU80UT09PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"9C1B8802-5267-43AB-A48B-68ACA19BA3D7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":42,"x":450,"y":212},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"BD14344B-5274-4E9A-B2B4-53B403D74C8D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":42,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"BEAADF9A-BEB1-411E-9DCA-14848D55E603","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":41.08751250000001,"x":0.1391875,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B6B65B99-7881-48E4-94DC-D0CE4D3CD153","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":41.08751250000001,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.6758083390568399e-16}","curveMode":1,"curveTo":"{0, 1.6758083390568399e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.6758083390568399e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.6758083390568399e-16}","curveMode":1,"curveTo":"{1, 1.6758083390568399e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.6758083390568399e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999978, 1}","curveMode":1,"curveTo":"{0.99999999999999978, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999978, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{6.7552338720015985e-19, 1}","curveMode":1,"curveTo":"{6.7552338720015985e-19, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{6.7552338720015985e-19, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{6.7552338720015985e-19, 0}","curveMode":1,"curveTo":"{6.7552338720015985e-19, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{6.7552338720015985e-19, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8B0CD859-CE47-4191-8C39-5A000D5A04E7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0.1391875,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1A2C2F87-F0B8-40BB-A126-055A5414C6CB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010895, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507703, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507703, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832878, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096871, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C0A5FAAD-F013-4EDF-9EAC-A8FCA1013196","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":17.8033,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"51FC22B7-87CB-4B98-BDE1-8CA625FE563B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063372, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063372, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771231, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529670962, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553072, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771064002}","curveMode":4,"curveTo":"{0.112688252186685, 0.096423549771064002}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771064002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205593, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906544, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321808, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.92620386727716297}","curveMode":4,"curveTo":"{0.39834929960321808, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321808, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453272, 0.9458268738508131}","curveMode":4,"curveTo":"{0.39834929960321808, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453272, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903851717, 0.9458268738508131}","curveMode":1,"curveTo":"{0.019345857903851717, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903851717, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167422, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903851717, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903851717, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488828, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910434, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394862, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9458268738508131}","curveMode":1,"curveTo":"{1, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.9458268738508131}","curveMode":4,"curveTo":"{0.89569677970931905, 0.9458268738508131}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931905, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063372, 0.92620386727716297}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063372, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063372, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063372, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C7689BA5-816F-4560-897C-707E83D9699C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":32.1033,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"5A855F18-4094-44F4-9DAB-F8EE8412E879","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063349, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063349, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063349, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771242, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529670984, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553017, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771064002}","curveMode":4,"curveTo":"{0.11268825218668427, 0.096423549771064002}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771064002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.06592936843720483, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032178, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906555, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.3983492996032178, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032178, 0.92620386727716297}","curveMode":4,"curveTo":"{0.3983492996032178, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3983492996032178, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453239, 0.9458268738508131}","curveMode":4,"curveTo":"{0.3983492996032178, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453239, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903851335, 0.9458268738508131}","curveMode":1,"curveTo":"{0.019345857903851335, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903851335, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167449, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903851335, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903851335, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488773, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910412, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5083083061139485, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9458268738508131}","curveMode":1,"curveTo":"{1, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063349, 0.9458268738508131}","curveMode":4,"curveTo":"{0.89569677970931894, 0.9458268738508131}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931894, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063349, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063349, 0.92620386727716297}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063349, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063349, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063349, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063349, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"2F3A8F4B-FDDE-4D1A-9CB1-7DCB1E1A255B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"T3Bho9myq\/gQJRix+X1HwcM2pbg=\">AAAB7XicbZBNSwMxEIZn61etX1WPXoJF8FR2RdBj0YvHCvYD2qVk02kbm02WJCuUpf\/BiwdFvPp\/vPlvTNs9aOsLgYd3ZsjMGyWCG+v7315hbX1jc6u4XdrZ3ds\/KB8eNY1KNcMGU0LpdkQNCi6xYbkV2E400jgS2IrGt7N66wm14Uo+2EmCYUyHkg84o9ZZTdPLgmDaK1f8qj8XWYUghwrkqvfKX92+YmmM0jJBjekEfmLDjGrLmcBpqZsaTCgb0yF2HEoaowmz+bZTcuacPhko7Z60ZO7+nshobMwkjlxnTO3ILNdm5n+1TmoH12HGZZJalGzx0SAVxCoyO530uUZmxcQBZZq7XQkbUU2ZdQGVXAjB8smr0LyoBo7vLyu1mzyOIpzAKZxDAFdQgzuoQwMYPMIzvMKbp7wX7937WLQWvHzmGP7I+\/wBOY6O4g==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJUM0JobzlteXEvZ1FKUml4K1gxSHdjTTJwYmc9Ij5BQUFCN1hpY2JaQk5Td014RUlabjYxZXRYMVdQWG9KRjhGUjJSZEJqMFl2SEN2WUQycVZrMDJrYm0wMldKQ3VVcGYvQml3ZEZ2UHAvdlBsdlROczlhT3NMZ1lkM1pzak1HeVdDRyt2NzMxNWhiWDFqYzZ1NFhkclozZHMvS0I4ZU5ZMUtOY01HVTBMcGRrUU5DaTZ4WWJrVjJFNDAwamdTMklyR3Q3TjY2d20xNFVvKzJFbUNZVXlIa2c4NG85WlpUZFBMZ21EYUsxZjhxajhYV1lVZ2h3cmtxdmZLWDkyK1ltbU0wakpCamVrRWZtTERqR3JMbWNCcHFac2FUQ2diMHlGMkhFb2Fvd216K2JaVGN1YWNQaGtvN1o2MFpPNytuc2hvYk13a2pseG5UTzNJTE5kbTVuKzFUbW9IMTJIR1paSmFsR3p4MFNBVnhDb3lPNTMwdVVabXhjUUJaWnE3WFFrYlVVMlpkUUdWWEFqQjhzbXIwTHlvQm83dkx5dTFtenlPSXB6QUtaeERBRmRRZ3p1b1F3TVlQTUl6dk1LYnA3d1g3OTM3V0xRV3ZIem1HUDdJKy93Qk9ZNk80Zz09PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"A577A942-EF74-4B7A-B84A-31F1B75B3722","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":43,"x":600,"y":211},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"422E0D93-8E9C-49F0-B6DB-ABD4B863B034","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":43,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"D2EDBC91-7EA6-4C32-8919-D590440E1E2C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0.1307495,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"CCB8F73F-1A5B-4DB1-96F7-091E1788FF6B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.71734141632986781, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442238, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442238, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"3FD02337-2368-4D72-A915-E9C9735E4D28","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123400000000004,"x":17.79486,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"81D1B7BA-4439-4089-8744-4B148C80061B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123400000000004,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.001502205237288467}","curveMode":4,"curveTo":"{0.62099655830063338, 0.042157887779260106}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063338, 0.042157887779260106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771214, 0.094921344533775723}","curveMode":4,"curveTo":"{0.61551614529670939, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5384505776355305, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771063974}","curveMode":4,"curveTo":"{0.11268825218668496, 0.096423549771063974}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771063974}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205566, 0.15059907944863074}","curveMode":4,"curveTo":"{0, 0.15059907944863074}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863074}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032183, 0.10844119166937065}","curveMode":4,"curveTo":"{0.24729815638906574, 0.15059907944863074}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.3983492996032183, 0.10844119166937065}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3983492996032183, 0.92620386727716286}","curveMode":4,"curveTo":"{0.3983492996032183, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.3983492996032183, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453268, 0.94582687385081299}","curveMode":4,"curveTo":"{0.3983492996032183, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453268, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01934585790385171, 0.94582687385081299}","curveMode":1,"curveTo":"{0.01934585790385171, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.01934585790385171, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167394, 0.99849779476271172}","curveMode":4,"curveTo":"{0.01934585790385171, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.01934585790385171, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488806, 0.99399117905084655}","curveMode":3,"curveTo":"{0.40656991910910417, 0.99399117905084655}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394884, 0.99399117905084655}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94582687385081299}","curveMode":1,"curveTo":"{1, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.94582687385081299}","curveMode":4,"curveTo":"{0.8956967797093186, 0.94582687385081299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8956967797093186, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063338, 0.92620386727716286}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063338, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063338, 0.042157887779260106}","curveMode":1,"curveTo":"{0.62099655830063338, 0.042157887779260106}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063338, 0.042157887779260106}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9CB3A739-80CA-4D3C-9D23-618927A07740","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":30.71666,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D7975A87-6DF3-45A7-A75C-2321E1331CE9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64561957379636925, 0.48240987013235487}","curveMode":4,"curveTo":"{0.47608350607561367, 0.48240987013235487}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47608350607561367, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76745275245669908, 0.89910662548861797}","curveMode":3,"curveTo":"{0.76745275245669908, 0.5614292825577023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76745275245669908, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39788546102673977, 0.95324468456806621}","curveMode":3,"curveTo":"{0.6109265635706046, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48475675863205503, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2173777288220855, 0.84797665763208796}","curveMode":4,"curveTo":"{0.206536163126534, 0.93711286939237726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11519814045465179, 0.85089317035549139}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24135927214064587, 0.7222020464353156}","curveMode":3,"curveTo":"{0.24135927214064587, 0.79967220730199129}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24135927214064587, 0.76895724520674058}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060851539935991621, 0.68857115491920617}","curveMode":2,"curveTo":"{0.18918965801365201, 0.68857115491920617}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12170307987198292, 0.68857115491920617}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91077267638223158}","curveMode":3,"curveTo":"{0, 0.71345250826510542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.77342359279136053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79130419698691223, 1}","curveMode":3,"curveTo":"{0.22605098137852681, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48909338491027537, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.60380971224402213}","curveMode":3,"curveTo":"{1, 0.86401747761080672}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84997875053123662, 0.40056552348311891}","curveMode":4,"curveTo":"{0.86082031622678812, 0.48979273044037824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6217681292661561, 0.45616008901663474}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93265219389923426, 0.086217949129251861}","curveMode":3,"curveTo":"{0.93265219389923426, 0.2909221441594908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93265219389923426, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25220083783619734, 0}","curveMode":2,"curveTo":"{0.73478928332914129, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49343001118849572, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067356479353322452, 0.24562286853958901}","curveMode":3,"curveTo":"{0.067356479353322452, 0.078926667320743313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.067356479353322452, 0.19586132845287987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24786421155797642, 0.27342306781907033}","curveMode":2,"curveTo":"{0.11519814045465179, 0.27342306781907033}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721068, 0.27342306781907033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29136924638108569, 0.1564009113052317}","curveMode":2,"curveTo":"{0.29136924638108569, 0.23978984309278212}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29136924638108569, 0.19887116958343221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25653746411441769, 0.058511078256919327}","curveMode":4,"curveTo":"{0.24786421155797642, 0.12577752770949582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721068, 0.12276768657894346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5847680338603779, 0.042382762896498512}","curveMode":3,"curveTo":"{0.40655871358318108, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48692507177116517, 0.042382762896498512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72177940449447964, 0.26312194488000945}","curveMode":3,"curveTo":"{0.72177940449447964, 0.074551898235638236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72177940449447964, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56308490246927489, 0.4312822354860037}","curveMode":4,"curveTo":"{0.69128424850603254, 0.33038839433258582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63477800810081775, 0.37568183692704094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33921090748241534, 0.44149003001791559}","curveMode":4,"curveTo":"{0.50224203578584037, 0.43419874820940701}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39354883474851943, 0.43857351729451222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31955731718951919, 0.44294828637961731}","curveMode":4,"curveTo":"{0.33473550916329164, 0.44149003001791559}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32389394346774014, 0.44294828637961731}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30221081207663719, 0.48240987013235487}","curveMode":2,"curveTo":"{0.30221081207663719, 0.44586479910302074}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30221081207663719, 0.46199428106853097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35872572573440753, 0.48240987013235487}","curveMode":4,"curveTo":"{0.32172563032862939, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35872572573440753, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47608350607561367, 0.48240987013235487}","curveMode":1,"curveTo":"{0.47608350607561367, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47608350607561367, 0.48240987013235487}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"2DBFFA4A-252D-40EE-A2B8-E3960CCBA833","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"ePdUTHfhBwBtRubg6ipLL8tlbNI=\">AAAB7XicbZBNSwMxEIZn\/az1q+rRS7AInsquCnosevFYwX5Au5Rsmrax2WRJZoWy9D948aCIV\/+PN\/+NabsHbX0h8PDODJl5o0QKi77\/7a2srq1vbBa2its7u3v7pYPDhtWpYbzOtNSmFVHLpVC8jgIlbyWG0ziSvBmNbqf15hM3Vmj1gOOEhzEdKNEXjKKzGrabBReTbqnsV\/yZyDIEOZQhV61b+ur0NEtjrpBJam078BMMM2pQMMknxU5qeULZiA5426GiMbdhNtt2Qk6d0yN9bdxTSGbu74mMxtaO48h1xhSHdrE2Nf+rtVPsX4eZUEmKXLH5R\/1UEtRkejrpCcMZyrEDyoxwuxI2pIYydAEVXQjB4snL0DivBI7vL8vVmzyOAhzDCZxBAFdQhTuoQR0YPMIzvMKbp70X7937mLeuePnMEfyR9\/kDPJiO5A==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJlUGRVVEhmaEJ3QnRSdWJnNmlwTEw4dGxiTkk9Ij5BQUFCN1hpY2JaQk5Td014RUlabi9hejFxK3JSUzdBSW5zcXVDbm9zZXZGWXdYNUF1NVJzbXJheDJXUkpab1d5OUQ5NDhhQ0lWLytQTi8rTmFic0hiWDBoOFBET0RKbDVvMFFLaTc3LzdhMnNycTF2YkJhMml0czd1M3Y3cFlQRGh0V3BZYnpPdE5TbUZWSExwVkM4amdJbGJ5V0cwemlTdkJtTmJxZjE1aE0zVm1qMWdPT0VoekVkS05FWGpLS3pHcmFiQlJlVGJxbnNWL3laeURJRU9aUWhWNjFiK3VyME5FdGpycEJKYW0wNzhCTU1NMnBRTU1rbnhVNXFlVUxaaUE1NDI2R2lNYmRoTnR0MlFrNmQweU45YmR4VFNHYnU3NG1NeHRhTzQ4aDF4aFNIZHJFMk5mK3J0VlBzWDRlWlVFbUtYTEg1Ui8xVUV0UmtlanJwQ2NNWnlyRUR5b3h3dXhJMnBJWXlkQUVWWFFqQjRzbkwwRGl2Qkk3dkw4dlZtenlPQWh6RENaeEJBRmRRaFR1b1FSMFlQTUl6dk1LYnA3MFg3OTM3bUxldWVQbk1FZnlSOS9rRFBKaU81QT09PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"391143BC-BB94-424E-9878-03BF56BC7779","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":43,"x":525,"y":212},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"946B1F8C-39A8-41C4-A12D-837ABE4EBCC5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":43,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"A65C1066-0C88-4FE0-B555-FB69FB1B2540","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.20000000000001,"width":41.8906125,"x":0.1391875,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A4B6CB6C-0265-45B7-8CED-2A94844B9A4D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.20000000000001,"width":41.8906125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1.6758083390568394e-16}","curveMode":1,"curveTo":"{0, 1.6758083390568394e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1.6758083390568394e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.6758083390568394e-16}","curveMode":1,"curveTo":"{1, 1.6758083390568394e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.6758083390568394e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{6.6257268536307296e-19, 1}","curveMode":1,"curveTo":"{6.6257268536307296e-19, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{6.6257268536307296e-19, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{6.6257268536307296e-19, 0}","curveMode":1,"curveTo":"{6.6257268536307296e-19, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{6.6257268536307296e-19, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5E337BCE-4DA6-403C-AC5A-04DD19E6F36B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0.1391875,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3C9B91B4-A5B2-4C72-A78E-DAD538950E42","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010895, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507703, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507703, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832878, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096871, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"4EA56E83-15AB-4BDA-B54C-CF822E060C37","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":17.8033,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6DAD9231-AAE9-49AF-99EB-0F8B0E4F5195","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063372, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063372, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771231, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529670962, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553072, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771064002}","curveMode":4,"curveTo":"{0.112688252186685, 0.096423549771064002}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771064002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205593, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906544, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321808, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.92620386727716297}","curveMode":4,"curveTo":"{0.39834929960321808, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321808, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453272, 0.9458268738508131}","curveMode":4,"curveTo":"{0.39834929960321808, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453272, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903851717, 0.9458268738508131}","curveMode":1,"curveTo":"{0.019345857903851717, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903851717, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167422, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903851717, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903851717, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488828, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910434, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394862, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9458268738508131}","curveMode":1,"curveTo":"{1, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.9458268738508131}","curveMode":4,"curveTo":"{0.89569677970931905, 0.9458268738508131}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931905, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063372, 0.92620386727716297}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063372, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063372, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063372, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063372, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"DCD34280-CC94-41AD-93FA-D08275FD1840","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":30.9517,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6A7F4B5F-3991-4113-AB8F-B151CA667F28","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91622209584676062, 0.7589897970220284}","curveMode":4,"curveTo":"{0.92299220985548081, 0.72594128180168493}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92299220985548081, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84611982199113545, 0.87203074112797596}","curveMode":3,"curveTo":"{0.89365504915102767, 0.84790171972455564}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86417345934772205, 0.86292377209743909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64020003430191086, 0.87203074112797596}","curveMode":4,"curveTo":"{0.67192930195611167, 0.87203074112797596}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64020003430191086, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46149610492774007, 0.73195010275083827}","curveMode":4,"curveTo":"{0.22397342504581122, 0.87203074112797596}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22397342504581122, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84386311732156227, 0.53009157443126509}","curveMode":3,"curveTo":"{0.54062519746165871, 0.68979461849995805}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67644271129525801, 0.61900289625169758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11144560214394739}","curveMode":3,"curveTo":"{1, 0.43676917715205926}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18998745272203729, 0}","curveMode":2,"curveTo":"{0.76008521316832289, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47052292360603343, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.34635444833014872}","curveMode":3,"curveTo":"{0, 0.1310704113638822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.26954969895807041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17419052003502378, 0.35395560683082761}","curveMode":3,"curveTo":"{0.09718272989050461, 0.35395560683082761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11988517886641205, 0.35395560683082761}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2397703577328241, 0.24701662039874531}","curveMode":3,"curveTo":"{0.2397703577328241, 0.3283279854826886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2397703577328241, 0.27405631466993552}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17644722470459759, 0.08731417721214739}","curveMode":4,"curveTo":"{0.22397342504581122, 0.1942531636442297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10620954856879795, 0.1942531636442297}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66276708099764392, 0.054175529677566572}","curveMode":3,"curveTo":"{0.33018297361460919, 0.054175529677566572}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43652792446358152, 0.054175529677566572}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78053998429333571, 0.42465539411856607}","curveMode":2,"curveTo":"{0.78053998429333571, 0.17172008508490461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78053998429333571, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5678410557767124, 0.58285623294997069}","curveMode":4,"curveTo":"{0.64020003430191086, 0.52858936919397681}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.5678410557767124, 0.58285623294997069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95484010527454311}","curveMode":4,"curveTo":"{0.022567046695733024, 0.94122591965004632}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.022567046695733024, 0.94122591965004632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":4,"curveTo":"{0, 0.95784451574911977}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93201902853377416, 1}","curveMode":1,"curveTo":"{0.93201902853377416, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93201902853377416, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"ED6C6B46-8F4E-4B0B-8B41-82638AE13515","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"YcNmGOZmkcFaJZZ23bP9yAjhLJU=\">AAAB7XicbZBNSwMxEIZn\/az1q+rRS7AInspuEfRY9OKxgv2AdinZdNrGZpMlyQpl6X\/w4kERr\/4fb\/4b03YP2vpC4OGdGTLzRongxvr+t7e2vrG5tV3YKe7u7R8clo6Om0almmGDKaF0O6IGBZfYsNwKbCcaaRwJbEXj21m99YTacCUf7CTBMKZDyQecUeuspullQXXaK5X9ij8XWYUghzLkqvdKX92+YmmM0jJBjekEfmLDjGrLmcBpsZsaTCgb0yF2HEoaowmz+bZTcu6cPhko7Z60ZO7+nshobMwkjlxnTO3ILNdm5n+1TmoH12HGZZJalGzx0SAVxCoyO530uUZmxcQBZZq7XQkbUU2ZdQEVXQjB8smr0KxWAsf3l+XaTR5HAU7hDC4ggCuowR3UoQEMHuEZXuHNU96L9+59LFrXvHzmBP7I+\/wBOxOO4w==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJZY05tR09abWtjRmFKWloyM2JQOXlBamhMSlU9Ij5BQUFCN1hpY2JaQk5Td014RUlabi9hejFxK3JSUzdBSW5zcHVFZlJZOU9LeGd2MkFkaW5aZE5yR1pwTWx5UXBsNlgvdzRrRVJyLzRmYi80YjAzWVAydnBDNE9HZEdUTHpSb25neHZyK3Q3ZTJ2ckc1dFYzWUtlN3U3UjhjbG82T20wYWxtbUdES2FGME82SUdCWmZZc053S2JDY2FhUndKYkVYajIxbTk5WVRhY0NVZjdDVEJNS1pEeVFlY1VldXNwdWxsUVhYYUs1WDlpajhYV1lVZ2h6TGtxdmRLWDkyK1ltbU0wakpCamVrRWZtTERqR3JMbWNCcHNac2FUQ2diMHlGMkhFb2Fvd216K2JaVGN1NmNQaGtvN1o2MFpPNytuc2hvYk13a2pseG5UTzNJTE5kbTVuKzFUbW9IMTJIR1paSmFsR3p4MFNBVnhDb3lPNTMwdVVabXhjUUJaWnE3WFFrYlVVMlpkUUVWWFFqQjhzbXIwS3hXQXNmM2wrWGFUUjVIQVU3aERDNGdnQ3Vvd1IzVW9RRU1IdUVaWHVITlU5Nkw5KzU5TEZyWHZIem1CUDdJKy93Qk94T080dz09PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"shapeGroup","do_objectID":"D3E9B6AD-0CD6-4445-B89F-35B0F529EF6E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":253},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8B9FAE9B-438A-4E70-97C1-4CC50D39CFD9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"07182D93-19C5-4CE7-9DA3-0F5A692937B6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.52171598047721,"width":23.67882175611671,"x":1.321178243883288,"y":265},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"01A650AE-06D8-4253-8BF7-E03C0D505D93","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.5217159804772,"width":23.67882175611668,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C43BC524-4994-4AA5-8F3C-C1D0057C5F7B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12.76085799023861,"width":27,"x":52,"y":104.7657017942671},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"06FFE104-30F9-4E23-91EC-BD7006223BEE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12.76085799023857,"width":26.99999999999996,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B60A84B3-187E-459F-9703-9DD9B5F814E6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12.76085799023861,"width":40,"x":153,"y":276.7608579902386},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"460A477E-CFB2-4AA7-BF7D-D017248D0D8A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":12.7608579902386,"width":39.99999999999996,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"15058FF6-E12D-41BC-A1D7-30E6029A49D7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":6,"width":40,"x":40,"y":110.760009765625},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1FC1BD41-DFD3-41A3-882F-A5FB7DE1DF92","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5.999999999999988,"width":39.99999999999996,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"581F04B8-4601-458F-B1A9-0C433D2CE8C4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":1,"y":288},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2153EA22-9186-4847-8D91-EBA637235BD5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"7CA20384-868E-4DE9-8BAE-05EFDCF0D0EC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":37,"width":49,"x":73,"y":253},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"2842B155-5B07-4255-B462-029846346A96","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":12,"x":10,"y":0.5217159804772109},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C87BE906-BE5D-4E3A-B78F-BE91E0E99D66","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.99999999999999,"width":11.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"440D68B6-B640-4AE4-BAB1-1E57D1E9C3AE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":37,"width":49,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"57E0C1F7-0297-466F-8401-DCA4056D8116","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3BC158D2-92A9-4559-ADAB-78EF999AF563","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9F8232C2-E971-4044-A0F6-443CBF4DDAFC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":1,"y":35},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D25DF354-029A-4616-9108-51FDCEFDD407","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"group","do_objectID":"308BDC59-4564-4231-9E9A-929B22CE2344","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":62,"x":37,"y":74},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"00BBC3BC-BEFE-4B02-B8A5-C345BB16198D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.9183032194993,"width":12.3469387755102,"x":42.6530612244898,"y":22.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C14E48AA-3FFD-46F5-9CF6-39E893DEE058","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.9183032194993,"width":12.34693877551019,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"B695A9DA-0D09-4911-9645-9FAE57486043","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":61.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"7B96E741-78D1-4109-991A-D60A21F0E8C0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C8EC6F99-98F2-46FA-8241-B4C5EE7165E6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"AF26E729-27A4-4714-AB42-A7C08198CAE0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.734693877551,"x":1.265306122448979,"y":42.56756756756756},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B7E8A53D-1AC0-4492-8FAD-F271D84A9061","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.73469387755099,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"shapeGroup","do_objectID":"831E1A9B-6C1C-41F7-A4FE-0D2D12EB5F39","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20.38999938964844,"width":54.97999954223633,"x":183,"y":63},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BA2630C2-7E21-4720-9774-4A37F56F34EC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20.38999938964845,"width":54.97999954223618,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D3E7CA6D-0C1F-4BC9-BB72-1B063FC9EE3E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.46999979019165,"width":88.33999633789062,"x":157,"y":76},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3658C84B-31F3-4D50-8758-6C671697814A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.469999790191644,"width":88.3399963378905,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F0A2E2C8-FE37-4813-BD33-818345C2855E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.46999979019165,"width":88.33999633789062,"x":179,"y":76},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2AA4E630-A3BC-41EB-AE86-613984EC4F9C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":7.469999790191644,"width":88.3399963378905,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"5D3BF175-454E-4617-8898-C807569F80AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":86,"width":141,"x":144,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"C1D87F0D-5FA7-4B73-93F2-D08C443DAB97","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41.88831281948781,"width":27.88494064356763,"x":101.3297949505055,"y":42.99999999999997},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6557DF89-AA77-42C0-B4B3-0E003000B498","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":41.88831281948784,"width":27.88494064356756,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"921CE39A-627F-4A0B-BDCB-82A23A55F523","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48.88999938964844,"width":18.8799991607666,"x":57.32979495050552,"y":35},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"31AD164B-CB18-43E5-B135-167118B67C24","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48.88999938964848,"width":18.87999916076655,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5CFD1187-80DE-4DE0-9121-8430AD28A2DC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48.88999938964844,"width":18.8799991607666,"x":73.32979495050552,"y":35},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4436005E-5F08-4176-8AA9-93AE39B4855B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":48.88999938964848,"width":18.87999916076655,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1842699E-A064-4AB8-959C-585FF45AEB33","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.88831281948781,"width":16.67020504949448,"x":14.32979495050552,"y":52},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BB825420-EC55-46D3-9E97-E895ABCC4484","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.88831281948783,"width":16.67020504949443,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8522664C-ABC5-4F74-A918-9416EFDCFB53","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.88999938964844,"width":16.67020504949448,"x":23.32979495050552,"y":63},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"18037F2E-2DD1-48E8-B9B1-476C8A859B54","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":19.88999938964845,"width":16.67020504949443,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"00BBE586-DB56-45D2-9186-10AD1BC86C22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":85.99999999999994,"width":141,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"18AB7C02-6BF4-4AA4-A723-C1701F6482EA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":83.67567567567565,"width":5.715260561656791,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"191182FF-8305-4ADB-B9A4-E2FDE61B53ED","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":83.67567567567565,"width":5.715260561656791,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"37AB759F-D2CA-43E1-9857-A6CF1788D426","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.648648648648674,"width":137.1662534797629,"x":2.857630280828396,"y":81.35135135135127},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C4A7AE6C-9A06-420E-84FD-D220C353B979","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.648648648648677,"width":137.1662534797633,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"group","do_objectID":"28DCF614-A4DB-4877-B690-FEF6D2A1CA06","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":62,"x":243,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"2426D6AB-AD9E-42C0-A433-D40F73DD2D94","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":11.3469387755102,"x":5.653061224489875,"y":12.41830321949919},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B77C2B89-8113-4F9E-AA56-880928EEB2E0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.00000000000006,"width":11.34693877551018,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0C22D9B0-E162-4FC4-B26E-C4440B738FAF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32,"width":11.3469387755102,"x":16,"y":12},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9F9E897D-57FE-44EF-86F2-0B624EE36281","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.0000000000001,"width":11.34693877551018,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"4EFD62FF-8709-4743-8F37-287863D34DDE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":61.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"3E239A92-3CCF-4DAA-9A22-D7BD4023D40D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"ADD5E455-3E3C-49DF-A5F6-37C9B2368B4B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"DD321A1E-1584-42D0-8DA2-1B389C281525","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.734693877551,"x":1.265306122448979,"y":42.56756756756756},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FAE29157-E77D-4F3D-B27F-830F33F34DC5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.73469387755099,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"group","do_objectID":"84422369-5278-41BA-8E44-442AFEE18824","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":62,"x":435,"y":139},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"F00EB1E6-9A50-4BE3-9504-B84B12185F92","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14.41830321949934,"width":10.34693877551018,"x":10.65306122448982,"y":30},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E36ED3D1-2A38-4C51-928E-73302F79DFF2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":14.41830321949933,"width":10.34693877551017,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D914E010-8CE0-4591-BBB2-7A60104E746B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20.42000007629395,"width":10.34693877551018,"x":6.653061224489875,"y":24},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8923831C-EE02-4138-9B51-FEB3B21B24A7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":20.42000007629393,"width":10.34693877551017,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"67F330C0-776B-4AA2-B78D-7ED0AA413D28","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":5,"width":36.34999847412109,"x":19.65306122448987,"y":38},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BAC410BE-EDC8-4AA5-B2D0-F76D74991799","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.999999999999998,"width":36.34999847412106,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.043281537419755454, 0.85674100507318995}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69760155867821438, 0.13395170242234711}","curveMode":3,"curveTo":"{0.29593383591087935, -0.31539894490957432}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.65090358211757704, 0.081710098710594287}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.74607030926796181, 0.21335177641576239}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"5A124C67-1B46-424F-9195-3F266E81B994","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":61.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"DED07828-2513-4590-AED9-8D30A8A5AF22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0817EEBF-30DC-4B04-8B5E-DC0D8C068FCC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8DE34746-1514-4E2A-B90B-397EA9853208","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.734693877551,"x":1.265306122448979,"y":42.56756756756756},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"855984EA-21DD-4126-ACCD-1CAC9CB9FB9F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.73469387755099,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"group","do_objectID":"4394F771-E0B2-4950-BE76-15B177DDC686","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":37,"width":49,"x":150,"y":253},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"D87CF125-4AEA-42C9-A15B-84B2E7F27003","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7C8CD392-1581-432F-90B1-6B225AAB4B9B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"97D66DC4-19E6-4D43-BDF4-4C1B7224B5B1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":1,"y":35},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1588F608-6AFB-4646-8147-C397E0B9C1BC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"C551AFFD-69E7-4F90-93C6-DC4D1B075EB9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":51,"y":203},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"8F89F7DB-2BDE-4301-81F6-5AC9D116EB56","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"937F9F81-2D7A-41D3-9726-89D3497CD8A9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":23.5,"y":171.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"97FEB0DE-D5FA-477F-81D2-1F04F2056E2E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"16A8407D-B0AE-4C31-8FCE-1F109F69032F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":42,"y":196},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"2707BB99-D323-4AC4-B17D-7D7B9C9921C1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"96ED8BF3-375C-4FAA-9D49-EF18B5E2CF13","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"33891383-5024-4C15-BE4A-4A98FEBDB338","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7B3B06FF-CF3E-4AA7-9306-EF8CAEFEEB24","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"45AB2BE8-C743-4B7E-B875-0A33BF7C6025","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":103,"y":188},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"807FDDA5-791B-4D48-8796-49964FC4C5DB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"77C0604C-848B-4AF6-B1B5-9483B146A70F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"03E6C430-49E2-4D85-A9E6-AD53BDA688AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F97C5636-6767-489C-BA0F-DF3779FB5431","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"FD27255D-FF7C-48F4-9868-51C6AF24556C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":117,"y":195},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"C545AE59-5BC5-4782-B721-15235069A517","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"8CC48DD9-C880-4C2C-A933-54F724DBB94C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":175,"y":188},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"B365EA4E-DA90-4A29-8AD2-694AB66751B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"185753FD-B683-494D-985A-9AAE88D35102","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C6EF7178-4087-4BA2-9A0D-94A069892892","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"212509E3-FCA2-4F12-964A-B1E9C062F7C8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"22EE387D-5D10-4CA9-9D08-FF215AF555C5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":177,"y":195},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"79FBA9C9-671E-4C61-B180-31D0B5195837","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"E0521D32-8784-4BC8-A399-56570FA2D47F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":126,"y":151},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"A6294F9B-51DE-41EC-B801-3C06F2751135","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"213AB582-789E-472B-A66C-6EAAAABB4B33","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"13D80B7E-D302-4410-9F27-2574221CE6E3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B7005606-8825-4FFE-8671-9758D2B8CFF9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"0D0ECD9C-0F80-43BB-A207-EA3CE910B147","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":133,"y":158},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"7D99AF62-BEC7-4F74-8494-B8F254DD9591","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"5B1A9AC6-C520-4D0F-8CCD-A229C3B21D16","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":329,"y":110},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"258C4DC8-0F31-43E7-8529-C103F297A3B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BBBC49E0-F032-4FE6-81A3-4DBC756F3C80","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"502C1D4C-F164-4D90-A7D1-DEC145C982F3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B780A2B0-9E0A-475F-9425-08B131EC1204","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"903CF37C-BC74-476C-9AC0-C5B8AB4D6F91","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":338,"y":117},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"2C70862D-50D9-4E57-B538-02D10AE7F029","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"1312DC26-C4A7-4FAA-8E88-48E047F528E7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":508,"y":126},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"2E910AD8-AD38-4513-BE3E-C8F7AB01858F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6942E0D9-22A3-43A5-908A-832A9D0BD55F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"67716E6D-9FA3-48D7-BC85-8268F283EB5B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C627532C-A86C-479F-BB81-69EF698D37D4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"5688A660-C8DB-4533-A26A-F18C2E0C9080","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":510,"y":133},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"8002AF23-2692-480F-8DFB-2EB876AD7383","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"79347DF2-49DF-4C37-AD3A-ACB4B7C54684","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":84,"x":200,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"8FFE733C-6D10-4540-9989-205D2EE8FC12","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":37,"width":83,"x":1,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"27F5A09D-481A-46AC-ADC3-1F48956A040C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.52970000000001,"width":23.882787,"x":0.1228129999999998,"y":2.674299999999995},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"46D1ECE9-DD93-44D6-BA1A-CBCB5B55ACA8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.52970000000001,"width":23.882787,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99699365069914159, 0.029303252791514023}","curveMode":4,"curveTo":"{0.99548628893269442, 0.035161457335393588}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99548628893269442, 0.035161457335393588}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":2,"curveTo":"{1, 0.021977439593635663}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.013184017741758215}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96244994355139546, 0}","curveMode":4,"curveTo":"{0.99247575251581821, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.96244994355139546, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29172420287464773, 0}","curveMode":4,"curveTo":"{0.32783807852910973, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.32783807852910973, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2811910938199968, 0.029303252791514023}","curveMode":4,"curveTo":"{0.29021935337781141, 0.0014635319632936865}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2811910938199968, 0.029303252791514023}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19548585347262865, 0.30014635319632943}","curveMode":4,"curveTo":"{0.19849555246630138, 0.29282053999845092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.19849555246630138, 0.29282053999845092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1939814226873941, 0.31479797959208644}","curveMode":2,"curveTo":"{0.1939814226873941, 0.31040330701150043}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1939814226873941, 0.31333037093808735}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22558074985134693, 0.32944960598784334}","curveMode":2,"curveTo":"{0.1939814226873941, 0.32944960598784334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21203836051462505, 0.32944960598784334}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28871492259257686, 0.14204821094428402}","curveMode":4,"curveTo":"{0.22859044884501967, 0.31919265217267234}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23159972912709059, 0.31479797959208644}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60150379434359991, 0.045418411150564428}","curveMode":4,"curveTo":"{0.36689591545576317, 0.045418411150564428}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.60150379434359991, 0.045418411150564428}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84664687584409637, 0.045418411150564428}","curveMode":1,"curveTo":"{0.84664687584409637, 0.045418411150564428}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84664687584409637, 0.045418411150564428}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060189792757436578, 0.96190740204731395}","curveMode":4,"curveTo":"{0.0060189792757436578, 0.96044387008402055}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0060189792757436578, 0.96044387008402055}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":2,"curveTo":"{0, 0.98241927133230322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98681435158195974}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037618599537817772, 1}","curveMode":4,"curveTo":"{0.01053319279697131, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.037618599537817772, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72783745883593909, 1}","curveMode":4,"curveTo":"{0.69172358318147709, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.69172358318147709, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7383722427369972, 0.97069674720848598}","curveMode":4,"curveTo":"{0.72934482060238626, 0.99853483736042414}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7383722427369972, 0.97069674720848598}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84664687584409637, 0.64131644496263718}","curveMode":4,"curveTo":"{0.84514370119366722, 0.6471746495065166}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84514370119366722, 0.6471746495065166}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85116058691140195, 0.61787547340570825}","curveMode":2,"curveTo":"{0.85116058691140195, 0.63105949114746618}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85116058691140195, 0.62519720991288108}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81805724767381627, 0.60908205155383066}","curveMode":2,"curveTo":"{0.84514370119366722, 0.60908205155383066}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83160256799175081, 0.60908205155383066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73987541738742646, 0.84482892167454149}","curveMode":3,"curveTo":"{0.81655407302338712, 0.61494433278841565}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80601928912232901, 0.64571111754322319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41203679453323427, 0.95025214332013841}","curveMode":4,"curveTo":"{0.66771465993478907, 0.95025214332013841}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41203679453323427, 0.95025214332013841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1549231670491388, 0.95025214332013841}","curveMode":1,"curveTo":"{0.1549231670491388, 0.95025214332013841}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.1549231670491388, 0.95025214332013841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99548628893269442, 0.035161457335393588}","curveMode":1,"curveTo":"{0.99548628893269442, 0.035161457335393588}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99548628893269442, 0.035161457335393588}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C6C14BFA-0EA5-4BF8-B397-0CA6EBAB8BAB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.331199999999999,"x":28.5963,"y":0.2680999999999969},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8DF67029-9A68-46ED-8AC6-25CD4CCAC941","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.331199999999999,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98699148870114117}","curveMode":4,"curveTo":"{1, 0.9899934635563683}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.9899934635563683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38784328788169747, 0.84202731384187657}","curveMode":3,"curveTo":"{1, 0.98499018141241479}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9266732283464566, 0.96802265967125656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999999989, 0.32599520660800346}","curveMode":3,"curveTo":"{0.24999999999999989, 0.65299002270004547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24999999999999989, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015008064398240003}","curveMode":4,"curveTo":"{0.41372191280967929, 0.15201025226217341}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9439216439408491, 0.027017300344364122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0030016128796481194}","curveMode":2,"curveTo":"{1, 0.013006061002630645}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010004448122982724}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91373391588246611, 0}","curveMode":3,"curveTo":"{0.9827515844056075, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95686095640483948, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051565200691376649, 0.30502289843591751}","curveMode":3,"curveTo":"{0.52587862492798121, 0.067998504762415327}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27156952179758015, 0.19499624450336611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57802766467974565}","curveMode":2,"curveTo":"{0, 0.41601017986705757}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54313904359516063, 0.93500101979658357}","curveMode":3,"curveTo":"{0.047256097560975499, 0.69901939423386839}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28450883426157103, 0.81200756528960483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9827515844056075, 1}","curveMode":3,"curveTo":"{0.91373391588246611, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95686095640483948, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9899934635563683}","curveMode":4,"curveTo":"{1, 0.99699802514477287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.9899934635563683}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"16EE277B-E8E7-465D-9F15-0A038FB1FB32","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172,"x":40.9072,"y":11.3306},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D05ABF66-8396-4C16-8301-E30415680700","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513361377598883, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114820082922244, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114820082922244, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075749780588933, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075749780588933, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075749780588933, 0.24942358675027074}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474412129649265, 0.31338686349440115}","curveMode":2,"curveTo":"{0.81522561510758706, 0.31338686349440115}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492812395968877, 0.31338686349440115}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.090468144063050995}","curveMode":3,"curveTo":"{1, 0.27592845406919159}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788881154858817, 0}","curveMode":3,"curveTo":"{0.88308416306025495, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667130708470791, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2173985412946764, 0.49442764669110201}","curveMode":3,"curveTo":"{0.2173985412946764, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2173985412946764, 0.32221977034442173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860726931573986, 0.56290879854641207}","curveMode":4,"curveTo":"{0.41848500438822134, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722331507429712, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987773507248148, 0.76594272071971281}","curveMode":3,"curveTo":"{0.77987773507248148, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987773507248148, 0.70860566080531273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35322912568471398, 0.95140241604896758}","curveMode":3,"curveTo":"{0.71733801410283593, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3913007293526618, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477438489241291, 0.84546346944533401}","curveMode":4,"curveTo":"{0.14398662349060332, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.08156795690463936, 0.83442387257502293}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274642132978259, 0.66663552303778228}","curveMode":3,"curveTo":"{0.25274642132978259, 0.7791951543791733}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274642132978259, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.08156795690463936, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924250219411067, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214266259116907, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91163958297861358}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582137120890339}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882153557485727, 1}","curveMode":3,"curveTo":"{0.15486638622401122, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857700571981962, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474412129649265, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474412129649265, 0.73290383810394311}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474412129649265, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716157733861968, 0.41057957268892231}","curveMode":4,"curveTo":"{0.88308416306025495, 0.4988471735005417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057349514269276, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102472535786689, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830977816784212, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879127197893654, 0.3796551785605618}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226492751868762, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226492751868762, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226492751868762, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74452985503737579, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752080622219497, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667130708470791, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114820082922244, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036043942741282, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114820082922244, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"05DF75AD-614B-4A75-A1CA-99E461FDEDA7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":58.5713,"y":15.9618},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"726DD109-7C19-472A-B62B-13988C4A99E7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063427, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063427, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771242, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529671062, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553095, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.09642354977106378}","curveMode":4,"curveTo":"{0.11268825218668505, 0.09642354977106378}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.09642354977106378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205621, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321858, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906555, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321858, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321858, 0.92620386727716286}","curveMode":4,"curveTo":"{0.39834929960321858, 0.8765373568398408}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321858, 0.8765373568398408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453316, 0.94582687385081299}","curveMode":4,"curveTo":"{0.39834929960321858, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453316, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903852116, 0.94582687385081299}","curveMode":1,"curveTo":"{0.019345857903852116, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903852116, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167449, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903852116, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903852116, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488928, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910412, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5083083061139485, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071141, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94582687385081299}","curveMode":1,"curveTo":"{1, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.94582687385081299}","curveMode":4,"curveTo":"{0.89569677970931894, 0.94582687385081299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931894, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.8765373568398408}","curveMode":4,"curveTo":"{0.62099655830063427, 0.92620386727716286}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063427, 0.8765373568398408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063427, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063427, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5313011C-42DE-4118-858E-428008580DE9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.332799999999992,"x":73.98690000000001,"y":0.2680999999999969},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 6","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2C5AFCCB-3873-4EE0-A498-EE416F2A5EA1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.332799999999992,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42201340562635353}","curveMode":4,"curveTo":"{1, 0.50002192736681561}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45696524577573011, 0.064996891882767208}","curveMode":3,"curveTo":"{0.95256096390169065, 0.3010216760722309}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71554579493087522, 0.18799062483249926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01724510368663542, 0}","curveMode":3,"curveTo":"{0.086249519969277919, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043130760368662882, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013006061002630645}","curveMode":2,"curveTo":"{0, 0.0040012223636866819}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010004448122982724}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50421226958525345, 0.13199857158867601}","curveMode":4,"curveTo":"{0, 0.015008064398240003}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.08194124423963145, 0.033020526103660165}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75004800307219732, 0.67100248440546562}","curveMode":3,"curveTo":"{0.75004800307219732, 0.29101444352171618}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75004800307219732, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98499018141241479}","curveMode":4,"curveTo":"{0.59047379032258096, 0.84703037323162744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.05606758832565184, 0.97302571906100743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99599738542254745}","curveMode":2,"curveTo":"{0, 0.98699148870114117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.9899934635563683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086249519969277919, 1}","curveMode":3,"curveTo":"{0.01724510368663542, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043130760368662882, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94824068740399459, 0.69501817187018167}","curveMode":3,"curveTo":"{0.47421034946236557, 0.93199912847418243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72848262288786592, 0.80500305938975103}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.50002192736681561}","curveMode":4,"curveTo":"{1, 0.58398912402605951}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.50002192736681561}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"9CCC8540-0DA0-4544-BB60-76461B1CC8A6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":36.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"k2FIfHiKgIWOhb2zbG6Sz0geWKs=\">AAAB7XicbZDLSgMxFIZPvNZ6q7p0EyxC3ZQZEXRZdOOygr1gO5RMmmljM8mQZIQy9B3cuFDEre\/jzrcxbWehrT8EPv5zDjnnDxPBjfW8b7Syura+sVnYKm7v7O7tlw4Om0almrIGVULpdkgME1yyhuVWsHaiGYlDwVrh6GZabz0xbbiS93acsCAmA8kjTol1VvOhYnr+Wa9U9qreTHgZ\/BzKkKveK311+4qmMZOWCmJMx\/cSG2REW04FmxS7qWEJoSMyYB2HksTMBNls2wk+dU4fR0q7Jy2eub8nMhIbM45D1xkTOzSLtan5X62T2ugqyLhMUssknX8UpQJbhaen4z7XjFoxdkCo5m5XTIdEE2pdQEUXgr948jI0z6u+47uLcu06j6MAx3ACFfDhEmpwC3VoAIVHeIZXeEMKvaB39DFvXUH5zBH8Efr8AXlyjmQ=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJrMkZJZkhpS2dJV09oYjJ6Ykc2U3owZ2VXS3M9Ij5BQUFCN1hpY2JaRExTZ014RklaUHZOWjZxN3AwRXl4QzNaUVpFWFJaZE9PeWdyMWdPNVJNbW1sak04bVFaSVF5OUIzY3VGREVyZS9qenJjeGJXZWhyVDhFUHY1ekRqbm5EeFBCamZXOGI3U3l1cmErc1ZuWUttN3Y3Tzd0bHc0T20wYWxtcklHVlVMcGRrZ01FMXl5aHVWV3NIYWlHWWxEd1ZyaDZHWmFiejB4YmJpUzkzYWNzQ0FtQThralRvbDFWdk9oWW5yK1dhOVU5cXJlVEhnWi9CektrS3ZlSzMxMSs0cW1NWk9XQ21KTXgvY1NHMlJFVzA0Rm14UzdxV0VKb1NNeVlCMkhrc1RNQk5sczJ3aytkVTRmUjBxN0p5MmV1YjhuTWhJYk00NUQxeGtUT3pTTHRhbjVYNjJUMnVncXlMaE1Vc3Nrblg4VXBRSmJoYWVuNHo3WGpGb3hka0NvNW01WFRJZEVFMnBkUUVVWGdyOTQ4akkwejZ1KzQ3dUxjdTA2ajZNQXgzQUNGZkRoRW1wd0MzVm9BSVZIZUlaWGVFTUt2YUIzOURGdlhVSDV6Qkg4RWZyOEFYbHlqbVE9PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"E32A8F7F-4EE0-4DBB-B359-9B0BEFFB1AE4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":294,"width":378,"x":19,"y":14},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 6","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"18EE3B05-2F4F-4ADC-AD26-1F2A15D22CB8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":300,"y":175},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"52A46AB8-A576-4973-9A40-D941F1D8791B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C04DEB06-9C2D-4F73-B110-E4F950BD65F9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":205},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"FC9BFC05-E37D-4159-A347-6B7B8B3B2D0F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"CE79854A-2CDD-4056-A0DE-989EA2B91AEA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":75,"y":205},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"8764D5A2-852F-488F-8ABB-D811E000882A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"5E6791D4-5DA7-4265-ABCC-4C00089CFF7D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":150,"y":205},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"5830AA7D-0715-451E-AE51-5AE37BD774D5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8C5C2370-BA52-4E56-BE36-2100A8FCAD96","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":188,"y":154},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"DB6FA293-CEA5-470F-A330-E4D8F4898F02","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"465EFAE5-CD40-46CE-8E99-2B36A3113DF3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":70,"width":2,"x":320,"y":101},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"523BA305-6FAE-4B58-9B74-30C8BB1DFA96","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":70,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 0.014285714285714282}","curveMode":1,"curveTo":"{0.66666666666666663, 0.014285714285714282}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.0071428571428571444}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.028571428571428577}","curveMode":1,"curveTo":"{1, 0.028571428571428577}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E7C0ABE7-D93A-47B4-B6CF-BEB8BB379C7F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":59,"width":94,"x":228,"y":100},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"2D1B1D7E-A5D9-44F8-A751-17CA50980B56","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":59,"width":94,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0.016949152542372871}","curveMode":1,"curveTo":"{0.99999999999999989, 0.016949152542372871}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99468085106382964, 0.0084745762711864372}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0106382978723401, 0.033898305084745749}","curveMode":1,"curveTo":"{1.0106382978723401, 0.033898305084745749}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D529FAF4-5B80-4E2A-974C-43D852090EFC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":95,"y":175.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C2A7C908-4568-4699-B1F5-BFDEE0B726CA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{113.25000000000001, 0.018518518518518511}","curveMode":1,"curveTo":"{113.25000000000001, 0.018518518518518511}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{113.75000000000001, 0.055555555555555566}","curveMode":1,"curveTo":"{113.75000000000001, 0.055555555555555566}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"9EB77EBB-AFB7-46C6-B649-9C1A97338C84","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":75,"x":96.5,"y":175.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C66F0F48-E70B-4A39-82C5-C5C38BF86113","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":75,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17540865050918447, 0.17540865050918442}","curveMode":1,"curveTo":"{3.0066666666666673, 0.017241379310344827}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.6841506343517022, 0.68415063435170231}","curveMode":1,"curveTo":"{0.35081730101836894, 0.35081730101836894}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.52622595152755336, 0.52622595152755347}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{3.0200000000000005, 0.051724137931034517}","curveMode":1,"curveTo":"{0.84207531717585116, 0.84207531717585116}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"A9AED3B0-9EC4-4E49-8C1F-A9EF0F3A7FF8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":23.5,"y":175.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0F9A0984-8F50-49CB-B69D-4CD6705AB565","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B5967D86-718A-4946-8680-68AD7C1F3225","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":300,"y":55},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"09F0434B-BD34-4F77-9582-84E308A4BA97","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"BE3C9C6B-780B-42EF-B46E-E299DA63FEF4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":100},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"018F24D1-C4EA-4EF9-938C-2B01BD616947","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"65C00668-8861-42A6-A274-F0ABBAC3F3EA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":100},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.6079225540161133,"green":0.6078033447265625,"red":0.6078922152519226},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"03C60C2E-77BA-4354-AE5C-034CD6AD90F2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"63EFA2BE-ECA2-4A59-8C8A-4FBC3A28BFFE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":121,"y":100},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9DD1A5FE-AFDC-47BC-9066-B9EF38F91365","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":49,"width":199,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1331658291457285, 0.010204081632653053}","curveMode":1,"curveTo":"{2.1331658291457285, 0.010204081632653053}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999922, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.1381909547738682, 0.030612244897959179}","curveMode":1,"curveTo":"{2.1381909547738682, 0.030612244897959179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.0025125628140703518, 0.98979591836734693}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"94645205-B98D-452E-A3DD-990B5F8A26A9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":75,"y":130},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Oval","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.9427083333333334,"green":0.3721472352477017,"red":0.2653970943155514},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"oval","do_objectID":"322DD738-F251-4FA5-A519-147958B32830","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":45,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77614237490000004, 1}","curveMode":2,"curveTo":"{0.22385762510000001, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.22385762510000001}","curveMode":2,"curveTo":"{1, 0.77614237490000004}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22385762510000001, 0}","curveMode":2,"curveTo":"{0.77614237490000004, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.77614237490000004}","curveMode":2,"curveTo":"{0, 0.22385762510000001}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"99D30E24-A4A8-4D15-8650-558EB5FCBFB8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":27,"x":309,"y":66},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"7718F8D6-720D-4513-B4BC-860966963C27","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":27,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"8D276B10-19A9-47F1-A124-00DF4F763484","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":26.8547,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"8E51CDEA-A9FA-40F4-B385-F8460ACE71AB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":26.8547,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 1}","curveMode":1,"curveTo":"{0.99999999999999989, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.1924540347325367e-16, 1}","curveMode":1,"curveTo":"{1.1924540347325367e-16, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1.1924540347325367e-16, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"43A5E2DA-4CE6-4CE5-9D5A-223E36856F40","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"96F20B51-8053-4510-9FCA-084A4AB3A4E4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C27B5C67-1946-4953-9911-F37D7DE0AFEB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":17.7493,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7328A9DD-DA0F-49EA-B5A6-E2FF2C70FE50","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.1234,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063327, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063327, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771231, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529670962, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553039, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.096423549771064002}","curveMode":4,"curveTo":"{0.11268825218668461, 0.096423549771064002}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.096423549771064002}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205205, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906544, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321808, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321808, 0.92620386727716297}","curveMode":4,"curveTo":"{0.39834929960321808, 0.87653735683984091}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321808, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453272, 0.9458268738508131}","curveMode":4,"curveTo":"{0.39834929960321808, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453272, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903851717, 0.9458268738508131}","curveMode":1,"curveTo":"{0.019345857903851717, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903851717, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167422, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903851717, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903851717, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488784, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910395, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50830830611394862, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071063, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9458268738508131}","curveMode":1,"curveTo":"{1, 0.9458268738508131}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.9458268738508131}","curveMode":4,"curveTo":"{0.89569677970931905, 0.9458268738508131}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931905, 0.9458268738508131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.87653735683984091}","curveMode":4,"curveTo":"{0.62099655830063327, 0.92620386727716297}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063327, 0.87653735683984091}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063327, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063327, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063327, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"86EB7D48-D784-41FF-8747-18450FB41979","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"Xeihuk4h3wKnCCnmVh5fwzWeTC4=\">AAAB63icbZBNSwMxEIZn61etX1WPXoJF8FR2RdBj0YvHCrYW2qVk09k2NMkuSVYopX\/BiwdFvPqHvPlvzLZ70NYXAg\/vzJCZN0oFN9b3v73S2vrG5lZ5u7Kzu7d\/UD08apsk0wxbLBGJ7kTUoOAKW5ZbgZ1UI5WRwMdofJvXH59QG56oBztJMZR0qHjMGbW5ZfpBpV+t+XV\/LrIKQQE1KNTsV796g4RlEpVlghrTDfzUhlOqLWcCZ5VeZjClbEyH2HWoqEQTTue7zsiZcwYkTrR7ypK5+3tiSqUxExm5TkntyCzXcvO\/Wjez8XU45SrNLCq2+CjOBLEJyQ8nA66RWTFxQJnmblfCRlRTZl08eQjB8smr0L6oB47vL2uNmyKOMpzAKZxDAFfQgDtoQgsYjOAZXuHNk96L9+59LFpLXjFzDH\/kff4AOSeNrw==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJYZWlodWs0aDN3S25DQ25tVmg1Znd6V2VUQzQ9Ij5BQUFCNjNpY2JaQk5Td014RUlabjYxZXRYMVdQWG9KRjhGUjJSZEJqMFl2SENyWVcycVZrMDlrMk5Na3VTVllvcFgvQml3ZEZ2UHFIdlBsdnpMWjcwTllYQWcvdnpKQ1pOMG9GTjliM3Y3M1MydnJHNWxaNXU3S3p1N2QvVUQwOGFwc2swd3hiTEJHSjdrVFVvT0FLVzVaYmdaMVVJNVdSd01kb2ZKdlhINTlRRzU2b0J6dEpNWlIwcUhqTUdiVzVaZnBCcFYrdCtYVi9McklLUVFFMUtOVHNWNzk2ZzRSbEVwVmxnaHJURGZ6VWhsT3FMV2NDWjVWZVpqQ2xiRXlIMkhXb3FFUVRUdWU3enNpWmN3WWtUclI3eXBLNSszdGlTcVV4RXhtNVRrbnR5Q3pYY3ZPL1dqZXo4WFU0NVNyTkxDcTIrQ2pPQkxFSnlROG5BNjZSV1RGeFFKbm1ibGZDUmxSVFpsMDhlUWpCOHNtcjBMNm9CNDd2TDJ1Tm15S09NcHpBS1p4REFGZlFnRHRvUWdzWWpPQVpYdUhOazk2TDkrNTlMRnBMWGpGekRIL2tmZjRBT1NlTnJ3PT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"96AD2519-2A55-436B-A822-AFB1A034701E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":28,"x":83,"y":141},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"7A081794-2B8E-4B23-A47D-DBB0F3176D96","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"BD29DE2E-1DC2-491D-9D20-658506295BB9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":27.6578,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FE842EB2-0518-476C-98F5-BF5B4849444E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":27.6578,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99999999999999989, 0}","curveMode":1,"curveTo":"{0.99999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0894059047967598e-17, 1}","curveMode":1,"curveTo":"{4.0894059047967598e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.0894059047967598e-17, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"8C2FA211-A73F-4D0C-8CB1-34C7D99562B9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9DDC5E45-9D3A-4AC0-AC24-DF4C95970B87","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"FFC9399F-EECB-4F98-84A0-F508FE0A9544","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":16.5977,"y":4.783799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"0DB01749-D1B4-4412-BAB5-B75F698942BA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":11.0781,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91622209584676073, 0.7589897970220284}","curveMode":4,"curveTo":"{0.92299220985548058, 0.72594128180168493}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92299220985548058, 0.72594128180168493}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84611982199113545, 0.87203074112797596}","curveMode":3,"curveTo":"{0.89365504915102767, 0.84790171972455564}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86417345934772216, 0.86292377209743909}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64020003430191097, 0.87203074112797596}","curveMode":4,"curveTo":"{0.67192930195611145, 0.87203074112797596}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64020003430191097, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.46149610492774029, 0.73195010275083827}","curveMode":4,"curveTo":"{0.22397342504581116, 0.87203074112797596}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.22397342504581116, 0.87203074112797596}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84386311732156227, 0.53009157443126509}","curveMode":3,"curveTo":"{0.54062519746165849, 0.68979461849995805}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67644271129525813, 0.61900289625169758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.11144560214394739}","curveMode":3,"curveTo":"{1, 0.43676917715205926}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18998745272203724, 0}","curveMode":2,"curveTo":"{0.760085213168323, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.47052292360603359, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.34635444833014872}","curveMode":3,"curveTo":"{0, 0.1310704113638822}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.26954969895807041}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17419052003502405, 0.35395560683082761}","curveMode":3,"curveTo":"{0.097182729890504901, 0.35395560683082761}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11988517886641233, 0.35395560683082761}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23977035773282435, 0.24701662039874531}","curveMode":3,"curveTo":"{0.23977035773282435, 0.3283279854826886}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23977035773282435, 0.27405631466993552}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17644722470459753, 0.08731417721214739}","curveMode":4,"curveTo":"{0.22397342504581116, 0.1942531636442297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.10620954856879793, 0.1942531636442297}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66276708099764403, 0.054175529677566572}","curveMode":3,"curveTo":"{0.33018297361460908, 0.054175529677566572}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.43652792446358141, 0.054175529677566572}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78053998429333549, 0.42465539411856607}","curveMode":2,"curveTo":"{0.78053998429333549, 0.17172008508490461}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78053998429333549, 0.29368112388987033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56784105577671262, 0.58285623294997069}","curveMode":4,"curveTo":"{0.64020003430191097, 0.52858936919397681}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.56784105577671262, 0.58285623294997069}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95484010527454311}","curveMode":4,"curveTo":"{0.022567046695733017, 0.94122591965004632}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.022567046695733017, 0.94122591965004632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":4,"curveTo":"{0, 0.95784451574911977}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93201902853377383, 1}","curveMode":1,"curveTo":"{0.93201902853377383, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.93201902853377383, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.72594128180168493}","curveMode":1,"curveTo":"{1, 0.72594128180168493}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.72594128180168493}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"83B8B916-A9FC-4BCC-A5B9-FABC65283035","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"xZXrWb2kYTQZxre4X9Mij2r2dsg=\">AAAB63icbZDLSgMxFIbP1Futt6pLN8EiuCozRdBl0Y3LCvYC7VAyaaYNzWVIMkIZ+gpuXCji1hdy59uYaWehrT8EPv5zDjnnjxLOjPX9b6+0sbm1vVPereztHxweVY9POkalmtA2UVzpXoQN5UzStmWW016iKRYRp91oepfXu09UG6bko50lNBR4LFnMCLa5ZYaNyrBa8+v+QmgdggJqUKg1rH4NRoqkgkpLODamH\/iJDTOsLSOcziuD1NAEkyke075DiQU1YbbYdY4unDNCsdLuSYsW7u+JDAtjZiJynQLbiVmt5eZ\/tX5q45swYzJJLZVk+VGccmQVyg9HI6YpsXzmABPN3K6ITLDGxLp48hCC1ZPXodOoB44frmrN2yKOMpzBOVxCANfQhHtoQRsITOAZXuHNE96L9+59LFtLXjFzCn\/kff4AOqyNsA==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ4WlhyV2Iya1lUUVp4cmU0WDlNaWoycjJkc2c9Ij5BQUFCNjNpY2JaRExTZ014RkliUDFGdXR0NnBMTjhFaXVDb3pSZEJsMFkzTEN2WUM3VkF5YWFZTnpXVklNa0laK2dwdVhDamkxaGR5NTl1WWFXZWhyVDhFUHY1ekRqbm5qeExPalBYOWI2KzBzYm0xdlZQZXJlenRIeHdlVlk5UE9rYWxtdEEyVVZ6cFhvUU41VXpTdG1XVzAxNmlLUllScDkxb2VwZlh1MDlVRzZia281MGxOQlI0TEZuTUNMYTVaWWFOeXJCYTgrditRbWdkZ2dKcVVLZzFySDROUm9xa2drcExPRGFtSC9pSkRUT3NMU09jeml1RDFOQUVreWtlMDc1RGlRVTFZYmJZZFk0dW5ETkNzZEx1U1lzVzd1K0pEQXRqWmlKeW5RTGJpVm10NWVaL3RYNXE0NXN3WXpKSkxaVmsrVkdjY21RVnlnOUhJNllwc1h6bUFCUE4zSzZJVExER3hMcDQ4aENDMVpQWG9kT29CNDRmcm1yTjJ5S09NcHpCT1Z4Q0FOZlFoSHRvUVJzSVRPQVpYdUhORTk2TDkrNTlMRnRMWGpGekNuL2tmZjRBT3F5TnNBPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"5B28F813-707E-44E2-B2C8-E903BFF3C36B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":196,"y":167},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"57292F85-8F21-4E40-B95C-4AF451C381F1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"631DF6D8-2DB7-4844-82D7-68CD2EE4A0BE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"FE1361F9-A2C5-4D6E-9F9A-FBED4976E892","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"192031FD-6FC5-438D-918E-3A79CC63FA29","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"08E41848-F356-4D4F-8AAB-D300C431A73D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"2CBB4DEB-6537-4622-B5A4-261ECCF6BB06","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"74B32C62-08DB-4FB7-9B5A-4D28A68F3005","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64561957379636925, 0.48240987013235487}","curveMode":4,"curveTo":"{0.47608350607561339, 0.48240987013235487}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.47608350607561339, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76745275245669875, 0.89910662548861797}","curveMode":3,"curveTo":"{0.76745275245669875, 0.5614292825577023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.76745275245669875, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39788546102673944, 0.95324468456806621}","curveMode":3,"curveTo":"{0.6109265635706046, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48475675863205442, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2173777288220855, 0.84797665763208796}","curveMode":4,"curveTo":"{0.206536163126534, 0.93711286939237726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11519814045465179, 0.85089317035549139}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24135927214064526, 0.7222020464353156}","curveMode":3,"curveTo":"{0.24135927214064526, 0.79967220730199129}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24135927214064526, 0.76895724520674058}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060851539935991308, 0.68857115491920617}","curveMode":2,"curveTo":"{0.1891896580136517, 0.68857115491920617}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.12170307987198262, 0.68857115491920617}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91077267638223158}","curveMode":3,"curveTo":"{0, 0.71345250826510542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.77342359279136053}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7913041969869119, 1}","curveMode":3,"curveTo":"{0.22605098137852681, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.48909338491027504, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.60380971224402213}","curveMode":3,"curveTo":"{1, 0.86401747761080672}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.71782727735021057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84997875053123662, 0.40056552348311891}","curveMode":4,"curveTo":"{0.86082031622678812, 0.48979273044037824}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6217681292661561, 0.45616008901663474}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93265219389923393, 0.086217949129251861}","curveMode":3,"curveTo":"{0.93265219389923393, 0.2909221441594908}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93265219389923393, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25220083783619673, 0}","curveMode":2,"curveTo":"{0.73478928332914129, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49343001118849572, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.067356479353322146, 0.24562286853958901}","curveMode":3,"curveTo":"{0.067356479353322146, 0.078926667320743313}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.067356479353322146, 0.19586132845287987}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24786421155797642, 0.27342306781907033}","curveMode":2,"curveTo":"{0.11519814045465179, 0.27342306781907033}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721037, 0.27342306781907033}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29136924638108541, 0.1564009113052317}","curveMode":2,"curveTo":"{0.29136924638108541, 0.23978984309278212}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.29136924638108541, 0.19887116958343221}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25653746411441741, 0.058511078256919327}","curveMode":4,"curveTo":"{0.24786421155797642, 0.12577752770949582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18051640545721037, 0.12276768657894346}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5847680338603779, 0.042382762896498512}","curveMode":3,"curveTo":"{0.40655871358318074, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4869250717711649, 0.042382762896498512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7217794044944793, 0.26312194488000945}","curveMode":3,"curveTo":"{0.7217794044944793, 0.074551898235638236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.7217794044944793, 0.20178768230683566}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56308490246927489, 0.4312822354860037}","curveMode":4,"curveTo":"{0.69128424850603232, 0.33038839433258582}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63477800810081775, 0.37568183692704094}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.33921090748241506, 0.44149003001791559}","curveMode":4,"curveTo":"{0.50224203578584004, 0.43419874820940701}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39354883474851909, 0.43857351729451222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31955731718951919, 0.44294828637961731}","curveMode":4,"curveTo":"{0.33473550916329137, 0.44149003001791559}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32389394346773986, 0.44294828637961731}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30221081207663686, 0.48240987013235487}","curveMode":2,"curveTo":"{0.30221081207663686, 0.44586479910302074}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30221081207663686, 0.46199428106853097}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35872572573440753, 0.48240987013235487}","curveMode":4,"curveTo":"{0.32172563032862939, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35872572573440753, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47608350607561339, 0.48240987013235487}","curveMode":1,"curveTo":"{0.47608350607561339, 0.48240987013235487}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.47608350607561339, 0.48240987013235487}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"7FBB7BC2-1C80-41A1-AA6F-D6468D750E0B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"wfm71FpV4k+CBN6dQ2lIIMIq9rA=\">AAAB63icbZDLSgMxFIZP6q3WW9Wlm2ARXJUZFXRZdOOygr1AO5RMmmlDk8yQZIQy9BXcuFDErS\/kzrcx085CW38IfPznHHLOHyaCG+t536i0tr6xuVXeruzs7u0fVA+P2iZONWUtGotYd0NimOCKtSy3gnUTzYgMBeuEk7u83nli2vBYPdppwgJJRopHnBKbW2ZwWRlUa17dmwuvgl9ADQo1B9Wv\/jCmqWTKUkGM6fleYoOMaMupYLNKPzUsIXRCRqznUBHJTJDNd53hM+cMcRRr95TFc\/f3REakMVMZuk5J7Ngs13Lzv1ovtdFNkHGVpJYpuvgoSgW2Mc4Px0OuGbVi6oBQzd2umI6JJtS6ePIQ\/OWTV6F9UfcdP1zVGrdFHGU4gVM4Bx+uoQH30IQWUBjDM7zCG5LoBb2jj0VrCRUzx\/BH6PMHPDGNsQ==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ3Zm03MUZwVjRrK0NCTjZkUTJsSUlNSXE5ckE9Ij5BQUFCNjNpY2JaRExTZ014RklaUDZxM1dXOVdsbTJBUlhKVVpGWFJaZE9PeWdyMUFPNVJNbW1sRGs4eVFaSVF5OUJYY3VGREVyUy9renJjeDA4NUNXMzhJZlB6bkhITE9IeWFDRyt0NTM2aTB0cjZ4dVZYZXJ1enM3dTBmVkErUDJpWk9OV1V0R290WWQwTmltT0NLdFN5M2duVVR6WWdNQmV1RWs3dTgzbmxpMnZCWVBkcHB3Z0pKUm9wSG5CS2JXMlp3V1JsVWExN2Rtd3V2Z2w5QURRbzFCOVd2L2pDbXFXVEtVa0dNNmZsZVlvT01hTXVwWUxOS1B6VXNJWFJDUnF6blVCSEpUSkROZDUzaE0rY01jUlJyOTVURmMvZjNSRWFrTVZNWnVrNUo3TmdzMTNMenYxb3Z0ZEZOa0hHVnBKWXB1dmdvU2dXMk1jNFB4ME91R2JWaTZvQlF6ZDJ1bUk2Skp0UzZlUElRL09XVFY2RjlVZmNkUDF6VkdyZEZIR1U0Z1ZNNEJ4K3VvUUgzMElRV1VCakRNN3pDRzVMb0JiMmpqMFZyQ1JVengvQkg2UE1IUERHTnNRPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"740581CD-20FD-42CE-B203-AE885D853650","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24,"width":29,"x":308,"y":187},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"B8A141FC-ECA4-4FDC-8792-0231D0447334","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":22,"width":29,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"F46AD381-17BF-404B-BF73-CF489EBBCE6D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":28.2594,"x":0.018,"y":0.2259999999999991},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"EE760215-7984-493F-A6DE-E529AFD656C6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.2,"width":28.2594,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.4197714838365328e-17, 1}","curveMode":1,"curveTo":"{4.4197714838365328e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.4197714838365328e-17, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B0283A28-E406-448E-A7D7-DB2043C4EEBD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":-0.0148125,"y":0.1525999999999996},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E892E412-F157-42FB-A1C0-7EB94BDCEA21","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172125,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513376023877962, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114827540224553, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114827540224553, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075769569415644, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075769569415644, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075769569415644, 0.24942358675027096}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.31338686349440131}","curveMode":2,"curveTo":"{0.81522578985546323, 0.31338686349440131}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492824224472454, 0.31338686349440131}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1.0000000000000002, 0.090468144063050995}","curveMode":3,"curveTo":"{1.0000000000000002, 0.27592845406919181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1.0000000000000002, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788567370010884, 0}","curveMode":3,"curveTo":"{0.88308427363182673, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740155119697141, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740155119697141, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740155119697141, 0.32221977034442195}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860836768721096, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848858070489525, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4972207642118186, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987794325013704, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987794325013704, 0.58720697584504244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987794325013704, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35323276371625262, 0.95140241604896769}","curveMode":3,"curveTo":"{0.71734130778331673, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129827866503625, 0.95140241604896769}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477364270265009, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398818964286156, 0.95140241604896769}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569582088507689, 0.83442141386747937}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274788462393266, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274788462393266, 0.77919638373294509}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274788462393266, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569582088507689, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924400663150425, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214573420832875, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549953}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644706}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882169746457512, 1}","curveMode":3,"curveTo":"{0.15486415914096865, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3885798537323964, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474418301135742, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474418301135742, 0.73290383810394322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474418301135742, 0.63349829212027264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716178808504455, 0.41057957268892253}","curveMode":4,"curveTo":"{0.88308427363182673, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057363646078943, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102521617171551, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830855030892491, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879091374221314, 0.37965517856056202}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226552119064443, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226552119064443, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226552119064443, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453085323399326, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752133817928707, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667463922517712, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114827540224553, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036055257490953, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114827540224553, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"F90F2A15-6C73-4D6E-BD48-F3BC0E8CA87E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.8922,"width":12.2813,"x":15.9961,"y":4.533799999999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BE3BBEE5-5886-4C83-9E65-D2E1B001B11F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.8922,"width":12.2813,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.75663679094493319}","curveMode":1,"curveTo":"{1, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.70326541243887719}","curveMode":1,"curveTo":"{1, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.70326541243887719}","curveMode":1,"curveTo":"{0.77341160952016497, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77341160952016497, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.010359811037046727}","curveMode":4,"curveTo":"{0.77341160952016497, 0.0415339624205254}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.77341160952016497, 0.0415339624205254}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70407041599830644, 0}","curveMode":3,"curveTo":"{0.77341160952016497, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72849779746443788, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.67544152492000031, 0.020719622074093454}","curveMode":4,"curveTo":"{0.69579767614177646, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.67544152492000031, 0.020719622074093454}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.70326541243887719}","curveMode":1,"curveTo":"{0, 0.70326541243887719}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.70326541243887719}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.75663679094493319}","curveMode":1,"curveTo":"{0, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60000162849209793, 0.75663679094493319}","curveMode":1,"curveTo":"{0.60000162849209793, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.60000162849209793, 0.75663679094493319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60000162849209793, 0.92877600312570308}","curveMode":4,"curveTo":"{0.60000162849209793, 0.87836457063023177}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.60000162849209793, 0.87836457063023177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4346038285849218, 0.94662862149394411}","curveMode":4,"curveTo":"{0.60000162849209793, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4346038285849218, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37952008337879539, 0.94662862149394411}","curveMode":1,"curveTo":"{0.37952008337879539, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.37952008337879539, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48155325576282637, 0.99704005398941542}","curveMode":4,"curveTo":"{0.37952008337879539, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.37952008337879539, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76119791878709908, 0.99408010797883062}","curveMode":2,"curveTo":"{0.61221531922516348, 0.99408010797883062}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68561960053088833, 0.99408010797883062}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99376287526564788, 1}","curveMode":4,"curveTo":"{0.89172970288161679, 0.99704005398941542}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.99376287526564788, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99376287526564788, 0.94662862149394411}","curveMode":1,"curveTo":"{0.99376287526564788, 0.94662862149394411}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99376287526564788, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.94662862149394411}","curveMode":4,"curveTo":"{0.93867913005952142, 0.94662862149394411}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.93867913005952142, 0.94662862149394411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.87836457063023177}","curveMode":4,"curveTo":"{0.77341160952016497, 0.92877600312570308}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.77341160952016497, 0.87836457063023177}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77341160952016497, 0.75663679094493319}","curveMode":1,"curveTo":"{0.77341160952016497, 0.75663679094493319}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.77341160952016497, 0.75663679094493319}"}]}},{"_class":"shapePath","do_objectID":"CA1981CC-2AA5-4E84-9527-B07875F68EB9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.173399999999999,"width":6.617199999999997,"x":0.9266000000000023,"y":2.706300000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"06C26DAC-A6A2-4C39-99AE-917CCE03AF22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":22.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"EaA6sMatuQNdfnRpycFLnrjII9I=\">AAAB63icbZDLSgMxFIbP1Futt6pLN8EiuCozUtBl0Y3LCvYC7VAyaaYNzWVIMkIZ+gpuXCji1hdy59uYaWehrT8EPv5zDjnnjxLOjPX9b6+0sbm1vVPereztHxweVY9POkalmtA2UVzpXoQN5UzStmWW016iKRYRp91oepfXu09UG6bko50lNBR4LFnMCLa5ZYaNyrBa8+v+QmgdggJqUKg1rH4NRoqkgkpLODamH\/iJDTOsLSOcziuD1NAEkyke075DiQU1YbbYdY4unDNCsdLuSYsW7u+JDAtjZiJynQLbiVmt5eZ\/tX5q45swYzJJLZVk+VGccmQVyg9HI6YpsXzmABPN3K6ITLDGxLp48hCC1ZPXoXNVDxw\/NGrN2yKOMpzBOVxCANfQhHtoQRsITOAZXuHNE96L9+59LFtLXjFzCn\/kff4APbaNsg==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJFYUE2c01hdHVRTmRmblJweWNGTG5yaklJOUk9Ij5BQUFCNjNpY2JaRExTZ014RkliUDFGdXR0NnBMTjhFaXVDb3pVdEJsMFkzTEN2WUM3VkF5YWFZTnpXVklNa0laK2dwdVhDamkxaGR5NTl1WWFXZWhyVDhFUHY1ekRqbm5qeExPalBYOWI2KzBzYm0xdlZQZXJlenRIeHdlVlk5UE9rYWxtdEEyVVZ6cFhvUU41VXpTdG1XVzAxNmlLUllScDkxb2VwZlh1MDlVRzZia281MGxOQlI0TEZuTUNMYTVaWWFOeXJCYTgrditRbWdkZ2dKcVVLZzFySDROUm9xa2drcExPRGFtSC9pSkRUT3NMU09jeml1RDFOQUVreWtlMDc1RGlRVTFZYmJZZFk0dW5ETkNzZEx1U1lzVzd1K0pEQXRqWmlKeW5RTGJpVm10NWVaL3RYNXE0NXN3WXpKSkxaVmsrVkdjY21RVnlnOUhJNllwc1h6bUFCUE4zSzZJVExER3hMcDQ4aENDMVpQWG9YTlZEeHcvTkdyTjJ5S09NcHpCT1Z4Q0FOZlFoSHRvUVJzSVRPQVpYdUhORTk2TDkrNTlMRnRMWGpGekNuL2tmZjRBUGJhTnNnPT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"068EA5B2-0B05-45AE-B05A-11C8D4962C37","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":9,"y":215},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"FCD1D406-1329-42D1-BF16-E71B6772C807","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"A5F8F732-0F2A-403E-83C2-5A6B2D700D65","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.77496200000001,"width":27.657798,"x":0.009562000000000001,"y":0.8605999999999945},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"CA75D3B8-4930-4AD4-8858-AE98AA423AC2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.77496200000001,"width":27.657798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8232413622594415e-17, 1}","curveMode":1,"curveTo":"{4.8232413622594415e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.8232413622594415e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.8232413622594415e-17, 0}","curveMode":1,"curveTo":"{4.8232413622594415e-17, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.8232413622594415e-17, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.6315590717451081e-16}","curveMode":1,"curveTo":"{1, 1.6315590717451081e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1.6315590717451081e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1ED680CD-B1D9-4F91-AE89-059BCC2F9137","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E1D626C1-33D7-4BBC-A0E7-72FC644EB793","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"1A93773A-5E51-4E99-BAD7-9F76F985FE02","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.0781,"x":16.58926,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"19F7B56B-9158-4518-839A-06B0CB38750F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.0781,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.323412859605889, 0.17398748302735423}","curveMode":4,"curveTo":"{0.20804109007862331, 0.15494265494352996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20804109007862331, 0.15494265494352996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72623464312472341, 0.17398748302735423}","curveMode":3,"curveTo":"{0.39139383107211517, 0.17398748302735423}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.42750110578528788, 0.17398748302735423}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.90268186782932103, 0.0043747690851052897}","curveMode":2,"curveTo":"{0.90268186782932103, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90268186782932103, 0.020508917470972894}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8709435733564419, 0}","curveMode":2,"curveTo":"{0.88674050604345511, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87545698269558858, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80310703098906844, 0.017499076340420538}","curveMode":4,"curveTo":"{0.86643016401729522, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85740334533900231, 0.0043747690851052897}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4524692862494471, 0.046757531981603595}","curveMode":3,"curveTo":"{0.6832128253039782, 0.046757531981603595}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.51580144609635215, 0.046757531981603595}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1627625675883046, 0}","curveMode":4,"curveTo":"{0.33258410738303501, 0.043841019258200137}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.18547404338289031, 0.0072912818085085398}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0}","curveMode":3,"curveTo":"{0.15824915824915825, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15599245357958474, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0.039466250173095054}","curveMode":4,"curveTo":"{0.12665529287513189, 0.016040819978718913}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12665529287513189, 0.039466250173095054}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12665529287513189, 0.49562575588718516}","curveMode":4,"curveTo":"{0.12665529287513189, 0.47074381923874115}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.12665529287513189, 0.47074381923874115}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18321733871331713, 0.51312483222760563}","curveMode":3,"curveTo":"{0.12665529287513189, 0.51312483222760563}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1627625675883046, 0.51312483222760563}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30535922224930268, 0.41223157437673252}","curveMode":4,"curveTo":"{0.18547404338289031, 0.5102083195042022}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20804109007862331, 0.49270924316378167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65825367165849724, 0.40056552348311891}","curveMode":3,"curveTo":"{0.44344246757115374, 0.40056552348311891}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.522571560105072, 0.40056552348311891}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77136873651618942, 0.5307149037649963}","curveMode":4,"curveTo":"{0.71932010001715085, 0.47074381923874115}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73074805246387009, 0.48240987013235487}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78505339363248205, 0.71491076462680703}","curveMode":3,"curveTo":"{0.78505339363248205, 0.58621964070663146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.78505339363248205, 0.6710720785787857}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66051037632807075, 0.91815553669025507}","curveMode":3,"curveTo":"{0.78505339363248205, 0.80113046366369289}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71706339534757768, 0.86547573397250843}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.30535922224930268, 0.95324468456806621}","curveMode":3,"curveTo":"{0.56332764643756605, 0.95324468456806621}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4524692862494471, 0.95324468456806621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18321733871331713, 0.80842174547220147}","curveMode":4,"curveTo":"{0.15373574891001157, 0.90056488185031958}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.09718272989050461, 0.80404697638709632}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22623012971538439, 0.66961382221708399}","curveMode":3,"curveTo":"{0.22623012971538439, 0.7718737579301439}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.22623012971538439, 0.73240984096722761}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.10860165551854553, 0.65785677612650006}","curveMode":3,"curveTo":"{0.14245222556214507, 0.65785677612650006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1131150648576922, 0.65785677612650006}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.86839224669591197}","curveMode":3,"curveTo":"{0, 0.65785677612650006}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.73678461005233264}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74654498515088319, 1}","curveMode":3,"curveTo":"{0.18547404338289031, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.45698269558859372, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.51166657586590381}","curveMode":3,"curveTo":"{1, 0.8611009648874034}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67690510402559245}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.42524440111571471, 0.35964101694832212}","curveMode":3,"curveTo":"{0.80536373565864194, 0.35964101694832212}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5248282647746455, 0.35964101694832212}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20804109007862331, 0.4312822354860037}","curveMode":4,"curveTo":"{0.30761592691887585, 0.37568183692704094}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.20804109007862331, 0.4312822354860037}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20804109007862331, 0.15494265494352996}","curveMode":1,"curveTo":"{0.20804109007862331, 0.15494265494352996}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20804109007862331, 0.15494265494352996}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"9357AA5D-0857-47E5-A08B-F423F4B67798","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"M9g9Nu7Xd55UvztKDBPt\/JQ0+KA=\">AAAB63icbZDLSgMxFIZP6q3WW9Wlm2ARXJUZUXRZdOOygr1AO5RMmmlDk8yQZIQy9BXcuFDErS\/kzrcx085CW38IfPznHHLOHyaCG+t536i0tr6xuVXeruzs7u0fVA+P2iZONWUtGotYd0NimOCKtSy3gnUTzYgMBeuEk7u83nli2vBYPdppwgJJRopHnBKbW2ZwVRlUa17dmwuvgl9ADQo1B9Wv\/jCmqWTKUkGM6fleYoOMaMupYLNKPzUsIXRCRqznUBHJTJDNd53hM+cMcRRr95TFc\/f3REakMVMZuk5J7Ngs13Lzv1ovtdFNkHGVpJYpuvgoSgW2Mc4Px0OuGbVi6oBQzd2umI6JJtS6ePIQ\/OWTV6F9UfcdP1zWGrdFHGU4gVM4Bx+uoQH30IQWUBjDM7zCG5LoBb2jj0VrCRUzx\/BH6PMHPzuNsw==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJNOWc5TnU3WGQ1NVV2enRLREJQdC9KUTArS0E9Ij5BQUFCNjNpY2JaRExTZ014RklaUDZxM1dXOVdsbTJBUlhKVVpVWFJaZE9PeWdyMUFPNVJNbW1sRGs4eVFaSVF5OUJYY3VGREVyUy9renJjeDA4NUNXMzhJZlB6bkhITE9IeWFDRyt0NTM2aTB0cjZ4dVZYZXJ1enM3dTBmVkErUDJpWk9OV1V0R290WWQwTmltT0NLdFN5M2duVVR6WWdNQmV1RWs3dTgzbmxpMnZCWVBkcHB3Z0pKUm9wSG5CS2JXMlp3VlJsVWExN2Rtd3V2Z2w5QURRbzFCOVd2L2pDbXFXVEtVa0dNNmZsZVlvT01hTXVwWUxOS1B6VXNJWFJDUnF6blVCSEpUSkROZDUzaE0rY01jUlJyOTVURmMvZjNSRWFrTVZNWnVrNUo3TmdzMTNMenYxb3Z0ZEZOa0hHVnBKWXB1dmdvU2dXMk1jNFB4ME91R2JWaTZvQlF6ZDJ1bUk2Skp0UzZlUElRL09XVFY2RjlVZmNkUDF6V0dyZEZIR1U0Z1ZNNEJ4K3VvUUgzMElRV1VCakRNN3pDRzVMb0JiMmpqMFZyQ1JVengvQkg2UE1IUHp1TnN3PT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"D5020779-05CF-44FB-89F3-95A51AC0B9F8","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":28,"x":83,"y":215},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"795DEF91-FEA1-4E28-A99C-F7B592C7121C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":28,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"9F2D2BCF-D7F6-4F4D-A2A3-ABD1A58C20A7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"609FBB57-E48F-45D7-9103-951B1774BC33","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":27.882798,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1372860482817273e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{4.1372860482817273e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{4.1372860482817273e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"DE036662-4898-4F8E-9FE2-1E46FBD049F1","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"4C838D5D-4C41-4DBA-84A8-CA04F37A2C37","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"424F7780-0BA0-4109-9342-44E29A281C97","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":16.36266,"y":5.491799999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"B16B7017-20F9-4601-8838-381853C4898D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.143762,"width":11.5297,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20870447626564417, 0.37276532420363745}","curveMode":4,"curveTo":"{0.25653746411441741, 0.42690746640089849}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.20870447626564417, 0.49270924316378167}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38040885712551054, 0.096519072068312756}","curveMode":3,"curveTo":"{0.22388266823941633, 0.26458020124171117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.30654743835485754, 0.17544573938905597}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70212581420158382, 0.042382762896498512}","curveMode":3,"curveTo":"{0.49790540950761941, 0.042382762896498512}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63694632123992823, 0.042382762896498512}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77829431815225025, 0.096519072068312756}","curveMode":4,"curveTo":"{0.78913588384780176, 0.054136309171814244}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83263224541835434, 0.093602559344909297}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73262097019003081, 0.20032942594513395}","curveMode":2,"curveTo":"{0.73262097019003081, 0.12130943021724183}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.73262097019003081, 0.16377968849544236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.89998872477167646, 0.23241106590257146}","curveMode":2,"curveTo":"{0.76962106559580901, 0.23241106590257146}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83480055855746449, 0.23241106590257146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93915713331656481, 0.076010154597339855}","curveMode":3,"curveTo":"{0.93915713331656481, 0.2032459386685373}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93915713331656481, 0.16077568039033679}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31955731718951919, 0}","curveMode":3,"curveTo":"{0.84781043739212647, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.6326096949617076, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.88598231823330253}","curveMode":3,"curveTo":"{0, 0.1929448157294765}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50729180678079877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76962106559580901, 1}","curveMode":3,"curveTo":"{0.26521071667085871, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50441034892495018, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.48687621771697487}","curveMode":2,"curveTo":"{1, 0.86401747761080672}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.67253033494048742}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35222078631707671, 0.34943322241641023}","curveMode":3,"curveTo":"{0.7804626312913604, 0.34943322241641023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52609348031605319, 0.34943322241641023}"}]}},{"_class":"shapePath","do_objectID":"2BB548AC-993B-4074-AAEE-274AB4FB82F5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":9.65,"width":6.642199999999999,"x":2.481300000000001,"y":6.692200000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31332992080937028, 1}","curveMode":4,"curveTo":"{0.50200234861943316, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.50200234861943316, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.030336334347053594, 0.73235129533678756}","curveMode":4,"curveTo":"{0.1660744933907437, 0.92454611398963726}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.086793532263406623, 0.81039481865284979}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.19478652849740932}","curveMode":3,"curveTo":"{0, 0.60249326424870464}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.44672953367875651}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69442353437114235, 0}","curveMode":3,"curveTo":"{0.21900876215711651, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.52082141459155085, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99623618680557668, 0.24158031088082907}","curveMode":4,"curveTo":"{0.81132757218993712, 0.046797927461139983}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.90566378609496856, 0.14281036269430042}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.64928704663212433}","curveMode":2,"curveTo":"{1, 0.35055025906735743}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.50129533678756477}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8075637589955138, 0.95061554404145088}","curveMode":3,"curveTo":"{1, 0.7584196891191709}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.89813615970612137, 0.85961761658031088}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50200234861943316, 1}","curveMode":4,"curveTo":"{0.68689590798229516, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.50200234861943316, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"6D35A660-9E4E-4663-B75B-65DABE4E227A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"zzU5jezm8mBmLkHf5ZBG6vEsCtk=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSkeqx6MVjRfsBbSib7aRdutmE3Y1QQn+CFw+KePUXefPfuG1z0NYXFh7emWFn3iARXBvX\/XYKa+sbm1vF7dLO7t7+QfnwqKXjVDFssljEqhNQjYJLbBpuBHYShTQKBLaD8e2s3n5CpXksH80kQT+iQ8lDzqix1oPu1\/rlilt15yKr4OVQgVyNfvmrN4hZGqE0TFCtu56bGD+jynAmcFrqpRoTysZ0iF2Lkkao\/Wy+6pScWWdAwljZJw2Zu78nMhppPYkC2xlRM9LLtZn5X62bmvDaz7hMUoOSLT4KU0FMTGZ3kwFXyIyYWKBMcbsrYSOqKDM2nZINwVs+eRVaF1XP8v1lpX6Tx1GEEziFc\/DgCupwBw1oAoMhPMMrvDnCeXHenY9Fa8HJZ47hj5zPHwuojaA=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJ6elU1amV6bThtQm1Ma0hmNVpCRzZ2RXNDdGs9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNrZXF4Nk1WalJmc0JiU2liN2FSZHV0bUUzWTFRUW4rQ0Z3K0tlUFVYZWZQZnVHMXowTllYRmg3ZW1XRm4zaUFSWEJ2WC9YWUthK3NibTF2RjdkTE83dDcrUWZud3FLWGpWREZzc2xqRXFoTlFqWUpMYkJwdUJIWVNoVFFLQkxhRDhlMnMzbjVDcFhrc0g4MGtRVCtpUThsRHpxaXgxb1B1MS9ybGlsdDE1eUtyNE9WUWdWeU5mdm1yTjRoWkdxRTBURkN0dTU2YkdEK2p5bkFtY0ZycXBSb1R5c1owaUYyTGtrYW8vV3krNnBTY1dXZEF3bGpaSncyWnU3OG5NaHBwUFlrQzJ4bFJNOUxMdFpuNVg2MmJtdkRhejdoTVVvT1NMVDRLVTBGTVRHWjNrd0ZYeUl5WVdLQk1jYnNyWVNPcUtETTJuWklOd1ZzK2VSVmFGMVhQOHYxbHBYNlR4MUdFRXppRmMvRGdDdXB3Qncxb0FvTWhQTU1ydkRuQ2VYSGVuWTlGYThISlo0N2hqNXpQSHd1b2phQT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"5AA9E403-2BAE-40BF-AE90-876A1D942E30","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25,"width":29,"x":158,"y":215},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"81587E86-D992-45B9-B037-8C9A7CEF7374","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23,"width":29,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"717A0EEE-47FD-458E-B3E4-E383BF7CF878","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":28.659398,"x":0.009562000000000001,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Clip 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6C75265E-D02F-4AEE-86FE-0B9F494C1593","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":21.774962,"width":28.659398,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.2032540434225369e-17, 1}","curveMode":1,"curveTo":"{2.2032540434225369e-17, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{2.2032540434225369e-17, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{2.2032540434225369e-17, 1.6315590717451083e-16}","curveMode":1,"curveTo":"{2.2032540434225369e-17, 1.6315590717451083e-16}","hasCurveFrom":false,"hasCurveTo":false,"point":"{2.2032540434225369e-17, 1.6315590717451083e-16}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":true,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D019FCCB-F413-4A23-803F-40554FFA1A38","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":-0.0232505,"y":0.860599999999998},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"C4CFDFC7-2ACB-45D0-B9FC-91CD7AA99AFC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172105,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513373680475168, 0.15232307908863094}","curveMode":4,"curveTo":"{0.92114826347057122, 0.15011024229948161}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114826347057122, 0.15011024229948161}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075766403205883, 0.28034798087863139}","curveMode":3,"curveTo":"{0.79075766403205883, 0.20082108538415169}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075766403205883, 0.2494235867502709}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.31338686349440126}","curveMode":2,"curveTo":"{0.81522576189582519, 0.31338686349440126}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492822331913378, 0.31338686349440126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.09046814406305119}","curveMode":3,"curveTo":"{1, 0.27592845406919175}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.18978148851384047}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788572180188851, 0}","curveMode":3,"curveTo":"{0.88308425594038931, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21740158409370872, 0.49442764669110212}","curveMode":3,"curveTo":"{0.21740158409370872, 0.22512540945164067}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21740158409370872, 0.3222197703444219}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860846432006202, 0.56290879854641218}","curveMode":4,"curveTo":"{0.41848864402969138, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722083945020012, 0.5408173112680722}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987790994173845, 0.76594272071971292}","curveMode":3,"curveTo":"{0.77987790994173845, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987790994173845, 0.70860566080531284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.3532328171666782, 0.95140241604896758}","curveMode":3,"curveTo":"{0.7173414163298677, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39129833787545404, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477367066220213, 0.84546654282976341}","curveMode":4,"curveTo":"{0.14398821143084617, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.081569594431442252, 0.83442141386747926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274792286920145, 0.6666355230377824}","curveMode":3,"curveTo":"{0.25274792286920145, 0.77919638373294497}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274792286920145, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.081569594431442252, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924403829385937, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214575723069554, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91164019765549931}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582382991644684}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882167156224085, 1}","curveMode":3,"curveTo":"{0.15486418257468171, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857991253146795, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474417313698688, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474417313698688, 0.732903838103943}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474417313698688, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716175436564328, 0.41057957268892248}","curveMode":4,"curveTo":"{0.88308425594038931, 0.49884717350054181}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057361384991181, 0.47233615941276225}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102528895942148, 0.36198321809166195}","curveMode":4,"curveTo":"{0.69830865597547975, 0.39953997581861128}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879100132361505, 0.37965517856056197}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226557752106615, 0.18314912491525148}","curveMode":3,"curveTo":"{0.37226557752106615, 0.34652409441191107}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226557752106615, 0.2472107499611218}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74453096589480805, 0.04849800629552075}","curveMode":3,"curveTo":"{0.43752140438407933, 0.04849800629552075}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667474161813479, 0.04849800629552075}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114826347057122, 0.15011024229948161}","curveMode":4,"curveTo":"{0.88036053447132445, 0.063963276744130368}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114826347057122, 0.15011024229948161}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C499374D-6C06-4D73-AC01-D0F8AD47BE22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.443762,"width":11.9047,"x":16.76426,"y":5.191800000000001},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E793F8CB-018B-4F22-B90B-2584C7698A1F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":17.443762,"width":11.9047,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.086168339146108497}","curveMode":4,"curveTo":"{0.97899989079943217, 0.10336646418358592}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97899989079943217, 0.10336646418358592}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.045953390100139921}","curveMode":4,"curveTo":"{1, 0.083301984973195534}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.045953390100139921}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36421749393096858, 0.045953390100139921}","curveMode":4,"curveTo":"{0.44848673213100715, 0.045953390100139921}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44848673213100715, 0.045953390100139921}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15579561013717277, 0.034396250074955038}","curveMode":3,"curveTo":"{0.34099137315514039, 0.044520213013683543}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26525657933421265, 0.040220681754314189}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14529555553688886, 0}","curveMode":4,"curveTo":"{0.15159558829705916, 0.024364010469759743}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.14529555553688886, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.073634782900871054, 0}","curveMode":1,"curveTo":"{0.073634782900871054, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.073634782900871054, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.3074164850449117}","curveMode":1,"curveTo":"{0, 0.3074164850449117}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.3074164850449117}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.075734793820928015, 0.28591882874806474}","curveMode":4,"curveTo":"{0.071534771980814399, 0.3074164850449117}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.071534771980814399, 0.3074164850449117}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14739556645694551, 0.16804287974119336}","curveMode":4,"curveTo":"{0.096860903676699278, 0.1910597037496842}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1304610783976077, 0.17672793288511957}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34951741749057103, 0.16804287974119336}","curveMode":4,"curveTo":"{0.31789125303451587, 0.16804287974119336}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.34951741749057103, 0.16804287974119336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7410434534259579, 0.22841403133108554}","curveMode":4,"curveTo":"{0.80836980352297849, 0.16804287974119336}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.80836980352297849, 0.16804287974119336}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31369123119440223, 0.60489073400565763}","curveMode":3,"curveTo":"{0.6336740951052946, 0.31754044798364023}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5894478651288988, 0.35775539702960857}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28835669945483716, 0.93389487886844591}","curveMode":3,"curveTo":"{0.28835669945483716, 0.83330361879507409}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28835669945483716, 0.91803992739639539}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 1}","curveMode":2,"curveTo":"{0.28835669945483716, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3873176140515931, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 0.91660675030993877}","curveMode":4,"curveTo":"{0.48838693961208618, 0.93532805595490232}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.48838693961208618, 0.91660675030993877}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48838693961208618, 0.58043729328570282}","curveMode":4,"curveTo":"{0.48838693961208618, 0.8591902366014853}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.48838693961208618, 0.8591902366014853}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66320864868497331, 0.37495352206708621}","curveMode":4,"curveTo":"{0.57264777776844455, 0.45252853140280169}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.66320864868497331, 0.37495352206708621}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97899989079943217, 0.10336646418358592}","curveMode":1,"curveTo":"{0.97899989079943217, 0.10336646418358592}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97899989079943217, 0.10336646418358592}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"C59AACA3-6DB9-45F3-AF0B-140CB2DC90C9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":23.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"iIpxcQl35S62gFyx4Iu45yYH8is=\">AAAB6nicbZBNS8NAEIYn9avWr6pHL4tF8FQSEdpj0YvHivYD2lA220m7dLMJuxuhhP4ELx4U8eov8ua\/cdvmoK0vLDy8M8POvEEiuDau++0UNja3tneKu6W9\/YPDo\/LxSVvHqWLYYrGIVTegGgWX2DLcCOwmCmkUCOwEk9t5vfOESvNYPpppgn5ER5KHnFFjrQc9qA3KFbfqLkTWwcuhArmag\/JXfxizNEJpmKBa9zw3MX5GleFM4KzUTzUmlE3oCHsWJY1Q+9li1Rm5sM6QhLGyTxqycH9PZDTSehoFtjOiZqxXa3Pzv1ovNWHdz7hMUoOSLT8KU0FMTOZ3kyFXyIyYWqBMcbsrYWOqKDM2nZINwVs9eR3aV1XP8v11pXGTx1GEMziHS\/CgBg24gya0gMEInuEV3hzhvDjvzseyteDkM6fwR87nDw0sjaE=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB+jxsYXRleGl0IHNoYTFfYmFzZTY0PSJpSXB4Y1FsMzVTNjJnRnl4NEl1NDV5WUg4aXM9Ij5BQUFCNm5pY2JaQk5TOE5BRUlZbjlhdldyNnBITDR0RjhGUVNFZHBqMFl2SGl2WUQybEEyMjBtN2RMTUp1eHVoaFA0RUx4NFU4ZW92OHVhL2Nkdm1vSzB2TER5OE04UE92RUVpdURhdSsrMFVOamEzdG5lS3U2VzkvWVBEby9MeFNWdkhxV0xZWXJHSVZUZWdHZ1dYMkRMY0NPd21DbWtVQ093RWs5dDV2Zk9FU3ZOWVBwcHBnbjVFUjVLSG5GRmpyUWM5cUEzS0ZiZnFMa1RXd2N1aEFybWFnL0pYZnhpek5FSnBtS0JhOXp3M01YNUdsZUZNNEt6VVR6VW1sRTNvQ0hzV0pZMVErOWxpMVJtNXNNNlFoTEd5VHhxeWNIOVBaRFRTZWhvRnRqT2lacXhYYTNQenYxb3ZOV0hkejdoTVVvT1NMVDhLVTBGTVRPWjNreUZYeUl5WVdxQk1jYnNyWVdPcUtETTJuWklOd1ZzOWVSM2FWMVhQOHYxMXBYR1R4MUdFTXppSFMvQ2dCZzI0Z3lhMGdNRUludUVWM2h6aHZEanZ6c2V5dGVEa002ZndSODduRHcwc2phRT08L2xhdGV4aXQ+0xESChMWGVdOUy5rZXlzWk5TLm9iamVjdHOiFBWABIAFohcYgAaADoAPXxAfTVNBdHRyaWJ1dGVkU3RyaW5nRm9udEF0dHJpYnV0ZVZOU0tlcm7SCh0eH18QGk5TRm9udERlc2NyaXB0b3JBdHRyaWJ1dGVzgA2AB9MREgohJCeiIiOACIAJoiUmgAqAC4AMXxATTlNGb250U2l6ZUF0dHJpYnV0ZV8QE05TRm9udE5hbWVBdHRyaWJ1dGUjPrDG96C17Y1XQ291cmllctItLi8wWiRjbGFzc25hbWVYJGNsYXNzZXNfEBNOU011dGFibGVEaWN0aW9uYXJ5oy8xMlxOU0RpY3Rpb25hcnlYTlNPYmplY3TSLS40NV8QEE5TRm9udERlc2NyaXB0b3KiNjJfEBBOU0ZvbnREZXNjcmlwdG9yIz8aNuLrHEMt0i0uMTmiMTLSLS47PF8QEk5TQXR0cmlidXRlZFN0cmluZ6I9Ml8QEk5TQXR0cmlidXRlZFN0cmluZ18QD05TS2V5ZWRBcmNoaXZlctFAQVRyb290gAEACAARABoAIwAtADIANwBLAFEAWABhAGgAdQB3AHkAewJ5AoACiAKTApYCmAKaAp0CnwKhAqMCxQLMAtEC7gLwAvIC+QL8Av4DAAMDAwUDBwMJAx8DNQM+A0YDSwNWA18DdQN5A4YDjwOUA6cDqgO9A8YDywPOA9MD6APrBAAEEgQVBBoAAAAAAAACAQAAAAAAAABCAAAAAAAAAAAAAAAAAAAEHA=="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"group","do_objectID":"F4E08E2F-2075-408D-BECA-BC14FCCBFEDB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":377,"y":239},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"text","do_objectID":"C613F1AF-D0DE-4E47-825D-2821EC85A2D3","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":-9.999999974752427e-07},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"gWXvCdgcii2AqcWVvIKBry3yNbI=\">AAAB7XicbZBNSwMxEIZn61etX1WPXoJF8FR2RdBj0YvHCvYD2qVk02kbm02WJCuUpf\/BiwdFvPp\/vPlvTNs9aOsLgYd3ZsjMGyWCG+v7315hbX1jc6u4XdrZ3ds\/KB8eNY1KNcMGU0LpdkQNCi6xYbkV2E400jgS2IrGt7N66wm14Uo+2EmCYUyHkg84o9ZZTdPLAn\/aK1f8qj8XWYUghwrkqvfKX92+YmmM0jJBjekEfmLDjGrLmcBpqZsaTCgb0yF2HEoaowmz+bZTcuacPhko7Z60ZO7+nshobMwkjlxnTO3ILNdm5n+1TmoH12HGZZJalGzx0SAVxCoyO530uUZmxcQBZZq7XQkbUU2ZdQGVXAjB8smr0LyoBo7vLyu1mzyOIpzAKZxDAFdQgzuoQwMYPMIzvMKbp7wX7937WLQWvHzmGP7I+\/wBOAmO4Q==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJnV1h2Q2RnY2lpMkFxY1dWdklLQnJ5M3lOYkk9Ij5BQUFCN1hpY2JaQk5Td014RUlabjYxZXRYMVdQWG9KRjhGUjJSZEJqMFl2SEN2WUQycVZrMDJrYm0wMldKQ3VVcGYvQml3ZEZ2UHAvdlBsdlROczlhT3NMZ1lkM1pzak1HeVdDRyt2NzMxNWhiWDFqYzZ1NFhkclozZHMvS0I4ZU5ZMUtOY01HVTBMcGRrUU5DaTZ4WWJrVjJFNDAwamdTMklyR3Q3TjY2d20xNFVvKzJFbUNZVXlIa2c4NG85WlpUZFBMQW4vYUsxZjhxajhYV1lVZ2h3cmtxdmZLWDkyK1ltbU0wakpCamVrRWZtTERqR3JMbWNCcHFac2FUQ2diMHlGMkhFb2Fvd216K2JaVGN1YWNQaGtvN1o2MFpPNytuc2hvYk13a2pseG5UTzNJTE5kbTVuKzFUbW9IMTJIR1paSmFsR3p4MFNBVnhDb3lPNTMwdVVabXhjUUJaWnE3WFFrYlVVMlpkUUdWWEFqQjhzbXIwTHlvQm83dkx5dTFtenlPSXB6QUtaeERBRmRRZ3p1b1F3TVlQTUl6dk1LYnA3d1g3OTM3V0xRV3ZIem1HUDdJKy93Qk9BbU80UT09PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]},{"_class":"shapeGroup","do_objectID":"54C50F6B-6619-43DA-BCA8-7445B4C2130F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":257},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7D9910EE-00AC-4FD4-AC80-BCB3E6FF08EE","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":36,"width":2,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C639BD0B-3287-4C7B-88D4-7CB4480E8DE6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.52171598047721,"width":23.67882175611671,"x":1.321178243883288,"y":269},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1066960170865059,"green":0.007513228338211775,"red":0.816203773021698},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"AB7C40D3-796A-429A-91A2-4D971EDACCE7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.5217159804772,"width":23.67882175611668,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E92B8808-3D63-4360-A6E5-0ACFDEBCB657","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":29,"width":27,"x":52,"y":92.52655978450571},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.9950678944587708,"green":0.07292387634515762,"red":0.5637727975845337},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"D5FFF9DF-8CA1-4481-9121-1638E48493F0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28.99999999999994,"width":26.99999999999996,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"B4D470BE-8B14-420A-88CF-1A22B817C437","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":1,"y":292},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7040EB7A-8956-4265-8968-38DC914F0C6D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2,"width":48,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"B729F00E-9F57-49D6-ADAF-4891B8C0B373","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":62,"x":37,"y":78},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"3114B6B4-ED28-4A86-A139-676F0A004979","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":45,"width":61.99999999999998,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"4292EC4B-AFF3-4B40-A10B-BDB98D7F7211","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"BCB4183C-2370-4B8E-8671-DC54738F1FFA","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":43.78378378378378,"width":2.530612244897958,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"834F1288-EF63-4D6C-A4F6-0F2ABA8F8D6E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.734693877551,"x":1.265306122448979,"y":42.56756756756756},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"1A01ABE7-7E95-46AA-A950-1ACE7FC5E239","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":2.432432432432442,"width":60.73469387755099,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"shapeGroup","do_objectID":"3032A6FC-E0EE-4101-ABB6-97DCD34CF973","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":64.38999938964844,"width":54.97999954223633,"x":183,"y":23},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.886238694190979,"green":0.5645518898963928,"red":0.288655698299408},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"631E3BD6-04CA-4FA0-9FFA-BAB25603EB4D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":64.38999938964845,"width":54.97999954223618,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.048975431734791464, 0.83879507438796641}","curveMode":4,"curveTo":"{0, 0.99315510542516039}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.99315510542516039}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88924484410740512, 0.53549151006912765}","curveMode":3,"curveTo":"{0.3660325949055771, -0.64172519813296236}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79606609754879976, 0.32584126303180144}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93202203251626647, 0.77528042101060046}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"35C8B95E-493F-4B3E-9CA1-8D7C80C5D39B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":86,"width":141,"x":126,"y":4},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 2","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"DD587EE2-C2E3-403F-B4C6-6C1D067F4B50","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":85.99999999999994,"width":141,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"6BF2C2AF-CA93-4C67-BD97-00164B6D7867","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":83.67567567567565,"width":5.715260561656791,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A754F386-8BE9-415D-935C-FBE33C9F64DC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":83.67567567567565,"width":5.715260561656791,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666674, 0.99999999999999722}","curveMode":1,"curveTo":"{0.66666666666666674, 0.99999999999999722}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.98611111111110916}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0277777777777775}","curveMode":1,"curveTo":"{1, 1.0277777777777775}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.013888888888888888}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"6BB6220F-9E7E-4A3B-A460-8BBA15BB7A22","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.648648648648674,"width":137.1662534797629,"x":2.857630280828396,"y":81.35135135135127},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3376162A-CADA-42AC-8D96-67F40386C78C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.648648648648677,"width":137.1662534797633,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.020833333333333325, 0.66666666666666663}","curveMode":1,"curveTo":"{0.020833333333333325, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.010416666666666663, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.04166666666666665, 1}","curveMode":1,"curveTo":"{0.04166666666666665, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98958333333333337, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]}]},{"_class":"shapeGroup","do_objectID":"72EAD40E-8086-48A6-A1F8-A291970D0A15","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":51.02447174185242,"y":207},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"873471E3-83C2-4976-870A-B7ED706DE589","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":-0.02447174185242318,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C337F507-BB6D-491A-974B-7CF4215D618E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":23.5,"y":175.5},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":2,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"F9C24B00-DE88-4440-A657-3696A2B81773","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":73,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.0890410958904138, 0.017857142857142853}","curveMode":1,"curveTo":"{4.0890410958904138, 0.017857142857142853}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99999999999999911, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{4.1027397260273979, 0.053571428571428596}","curveMode":1,"curveTo":"{4.1027397260273979, 0.053571428571428596}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"51645CF8-7969-425E-AB83-A3E9B3D94E28","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":42,"y":200},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"8E09C9A5-4710-4C76-8B19-79CB5EAD2225","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"69371515-26BA-4CDA-AB11-6985B48C5907","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"D18A15B9-E31F-4CAF-AF84-A8DECC80732F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"E132FE83-6CB5-4717-9FA6-E5EBDAEC0A5C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"group","do_objectID":"D814E36A-9B4D-4EA3-9118-55B434EA3A70","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":11,"width":16,"x":126,"y":155},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":2,"name":"Group 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"038F4FF6-A2C7-4328-A148-E1E4FDAD15F5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000007,"width":15.42857142857143,"x":0.5714285714285714,"y":9.349999999999993},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"DBDADD43-53F3-43FD-9EA3-2EF0BC6E7914","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1.650000000000009,"width":15.42857142857142,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037037037037037028, 0.66666666666666663}","curveMode":1,"curveTo":"{0.037037037037037028, 0.66666666666666663}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.018518518518518514, 0.5}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.074074074074074056, 1}","curveMode":1,"curveTo":"{0.074074074074074056, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.98148148148148151, 0.5}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"976044AE-47B4-49B4-875B-C137C4D49369","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Line","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borderOptions":{"_class":"borderOptions","isEnabled":false,"dashPattern":[],"lineCapStyle":2,"lineJoinStyle":0},"borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"position":0,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"3FE28803-4D68-4556-9234-D1A92A281D7A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":10.45,"width":1.714285714285712,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66666666666666663, 1}","curveMode":1,"curveTo":"{0.66666666666666663, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.97368421052631571}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1.0526315789473684}","curveMode":1,"curveTo":"{1, 1.0526315789473684}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.026315789473684209}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"shapeGroup","do_objectID":"D4AA3C92-F901-41FB-AF4E-272AE32F219F","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":133.0244717418524,"y":162},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Star","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.1385422945022583,"green":0.6503673195838928,"red":0.9617109894752502},"fillType":0,"position":0,"thickness":2}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"star","do_objectID":"B7FC9AD4-5CB0-4FDD-AD8C-81649F5FEA2B","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":-0.02447174185243739,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.5, 0.75}","curveMode":1,"curveTo":"{0.5, 0.75}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.5, 0.75}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20610737385376349, 0.90450849718747373}","curveMode":1,"curveTo":"{0.20610737385376349, 0.90450849718747373}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20610737385376349, 0.90450849718747373}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26223587092621159, 0.57725424859373686}","curveMode":1,"curveTo":"{0.26223587092621159, 0.57725424859373686}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.26223587092621159, 0.57725424859373686}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.024471741852423179, 0.34549150281252639}","curveMode":1,"curveTo":"{0.024471741852423179, 0.34549150281252639}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.024471741852423179, 0.34549150281252639}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35305368692688166, 0.29774575140626314}","curveMode":1,"curveTo":"{0.35305368692688166, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.35305368692688166, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999999999999989, 0}","curveMode":1,"curveTo":"{0.49999999999999989, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999999999999989, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64694631307311823, 0.29774575140626314}","curveMode":1,"curveTo":"{0.64694631307311823, 0.29774575140626314}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64694631307311823, 0.29774575140626314}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97552825814757682, 0.34549150281252616}","curveMode":1,"curveTo":"{0.97552825814757682, 0.34549150281252616}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.97552825814757682, 0.34549150281252616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73776412907378841, 0.57725424859373675}","curveMode":1,"curveTo":"{0.73776412907378841, 0.57725424859373675}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.73776412907378841, 0.57725424859373675}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79389262614623668, 0.90450849718747361}","curveMode":1,"curveTo":"{0.79389262614623668, 0.90450849718747361}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79389262614623668, 0.90450849718747361}"}]},"numberOfPoints":5,"radius":0.5}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"C6A46454-0283-4463-AB7C-DD189AEDC456","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":38,"width":84,"x":225,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"F32D99F6-1C55-44D6-BA7D-AF7DBD375E26","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":37,"width":83,"x":1,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 7","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"FF299645-057E-4E6F-9860-64E7CD881219","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.52970000000001,"width":23.882787,"x":0.1228129999999998,"y":2.674299999999995},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"88D27343-6FDD-4D14-BED0-4B411CE9AFC6","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.52970000000001,"width":23.882787,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99699365069914159, 0.029303252791514023}","curveMode":4,"curveTo":"{0.99548628893269442, 0.035161457335393588}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.99548628893269442, 0.035161457335393588}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":2,"curveTo":"{1, 0.021977439593635663}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.013184017741758215}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96244994355139546, 0}","curveMode":4,"curveTo":"{0.99247575251581821, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.96244994355139546, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.29172420287464773, 0}","curveMode":4,"curveTo":"{0.32783807852910973, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.32783807852910973, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2811910938199968, 0.029303252791514023}","curveMode":4,"curveTo":"{0.29021935337781141, 0.0014635319632936865}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2811910938199968, 0.029303252791514023}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19548585347262865, 0.30014635319632943}","curveMode":4,"curveTo":"{0.19849555246630138, 0.29282053999845092}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.19849555246630138, 0.29282053999845092}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1939814226873941, 0.31479797959208644}","curveMode":2,"curveTo":"{0.1939814226873941, 0.31040330701150043}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.1939814226873941, 0.31333037093808735}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.22558074985134693, 0.32944960598784334}","curveMode":2,"curveTo":"{0.1939814226873941, 0.32944960598784334}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.21203836051462505, 0.32944960598784334}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.28871492259257686, 0.14204821094428402}","curveMode":4,"curveTo":"{0.22859044884501967, 0.31919265217267234}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.23159972912709059, 0.31479797959208644}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.60150379434359991, 0.045418411150564428}","curveMode":4,"curveTo":"{0.36689591545576317, 0.045418411150564428}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.60150379434359991, 0.045418411150564428}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84664687584409637, 0.045418411150564428}","curveMode":1,"curveTo":"{0.84664687584409637, 0.045418411150564428}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84664687584409637, 0.045418411150564428}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0060189792757436578, 0.96190740204731395}","curveMode":4,"curveTo":"{0.0060189792757436578, 0.96044387008402055}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.0060189792757436578, 0.96044387008402055}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":2,"curveTo":"{0, 0.98241927133230322}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.98681435158195974}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.037618599537817772, 1}","curveMode":4,"curveTo":"{0.01053319279697131, 1}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.037618599537817772, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.72783745883593909, 1}","curveMode":4,"curveTo":"{0.69172358318147709, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.69172358318147709, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.7383722427369972, 0.97069674720848598}","curveMode":4,"curveTo":"{0.72934482060238626, 0.99853483736042414}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.7383722427369972, 0.97069674720848598}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84664687584409637, 0.64131644496263718}","curveMode":4,"curveTo":"{0.84514370119366722, 0.6471746495065166}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84514370119366722, 0.6471746495065166}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.85116058691140195, 0.61787547340570825}","curveMode":2,"curveTo":"{0.85116058691140195, 0.63105949114746618}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85116058691140195, 0.62519720991288108}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81805724767381627, 0.60908205155383066}","curveMode":2,"curveTo":"{0.84514370119366722, 0.60908205155383066}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83160256799175081, 0.60908205155383066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.73987541738742646, 0.84482892167454149}","curveMode":3,"curveTo":"{0.81655407302338712, 0.61494433278841565}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80601928912232901, 0.64571111754322319}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.41203679453323427, 0.95025214332013841}","curveMode":4,"curveTo":"{0.66771465993478907, 0.95025214332013841}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.41203679453323427, 0.95025214332013841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1549231670491388, 0.95025214332013841}","curveMode":1,"curveTo":"{0.1549231670491388, 0.95025214332013841}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.1549231670491388, 0.95025214332013841}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99548628893269442, 0.035161457335393588}","curveMode":1,"curveTo":"{0.99548628893269442, 0.035161457335393588}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.99548628893269442, 0.035161457335393588}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"7616B4A1-C4C3-4718-B238-C392732F285D","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.331199999999999,"x":28.5963,"y":0.2680999999999969},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"21A457EE-7CDB-46A6-A084-5915226E77DD","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.331199999999999,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.98699148870114117}","curveMode":4,"curveTo":"{1, 0.9899934635563683}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.9899934635563683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.38784328788169747, 0.84202731384187657}","curveMode":3,"curveTo":"{1, 0.98499018141241479}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9266732283464566, 0.96802265967125656}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24999999999999989, 0.32599520660800346}","curveMode":3,"curveTo":"{0.24999999999999989, 0.65299002270004547}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.24999999999999989, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.015008064398240003}","curveMode":4,"curveTo":"{0.41372191280967929, 0.15201025226217341}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.9439216439408491, 0.027017300344364122}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.0030016128796481194}","curveMode":2,"curveTo":"{1, 0.013006061002630645}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.010004448122982724}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91373391588246611, 0}","curveMode":3,"curveTo":"{0.9827515844056075, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95686095640483948, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051565200691376649, 0.30502289843591751}","curveMode":3,"curveTo":"{0.52587862492798121, 0.067998504762415327}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.27156952179758015, 0.19499624450336611}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.57802766467974565}","curveMode":2,"curveTo":"{0, 0.41601017986705757}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54313904359516063, 0.93500101979658357}","curveMode":3,"curveTo":"{0.047256097560975499, 0.69901939423386839}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.28450883426157103, 0.81200756528960483}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.9827515844056075, 1}","curveMode":3,"curveTo":"{0.91373391588246611, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.95686095640483948, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9899934635563683}","curveMode":4,"curveTo":"{1, 0.99699802514477287}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.9899934635563683}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"0D27CDFB-A13B-431B-B6BD-1BA931E9C68C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172,"x":40.9072,"y":11.3306},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"008CD8C2-6B4C-4B6E-A8AB-161210C78EAC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.26871,"width":13.2172,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84513361377598883, 0.15232307908863074}","curveMode":4,"curveTo":"{0.92114820082922244, 0.15011024229948164}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.92114820082922244, 0.15011024229948164}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79075749780588933, 0.28034798087863144}","curveMode":3,"curveTo":"{0.79075749780588933, 0.2008210853841515}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.79075749780588933, 0.24942358675027074}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474412129649265, 0.31338686349440115}","curveMode":2,"curveTo":"{0.81522561510758706, 0.31338686349440115}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.87492812395968877, 0.31338686349440115}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.090468144063050995}","curveMode":3,"curveTo":"{1, 0.27592845406919159}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.1897814885138403}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.31788881154858817, 0}","curveMode":3,"curveTo":"{0.88308416306025495, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667130708470791, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2173985412946764, 0.49442764669110201}","curveMode":3,"curveTo":"{0.2173985412946764, 0.2251254094516405}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.2173985412946764, 0.32221977034442173}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.63860726931573986, 0.56290879854641207}","curveMode":4,"curveTo":"{0.41848500438822134, 0.52756487760861182}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49722331507429712, 0.54081731126807242}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77987773507248148, 0.76594272071971281}","curveMode":3,"curveTo":"{0.77987773507248148, 0.58720697584504233}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.77987773507248148, 0.70860566080531273}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35322912568471398, 0.95140241604896758}","curveMode":3,"curveTo":"{0.71733801410283593, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3913007293526618, 0.95140241604896758}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.18477438489241291, 0.84546346944533401}","curveMode":4,"curveTo":"{0.14398662349060332, 0.95140241604896758}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.08156795690463936, 0.83442387257502293}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.25274642132978259, 0.66663552303778228}","curveMode":3,"curveTo":"{0.25274642132978259, 0.7791951543791733}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.25274642132978259, 0.71743856765533343}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.08156795690463936, 0.64012450895000284}","curveMode":3,"curveTo":"{0.20924250219411067, 0.64012450895000284}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.15214266259116907, 0.64012450895000284}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.91163958297861358}","curveMode":3,"curveTo":"{0, 0.68651417352697297}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.78582137120890339}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82882153557485727, 1}","curveMode":3,"curveTo":"{0.15486638622401122, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.38857700571981962, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.93474412129649265, 0.55406974492753269}","curveMode":3,"curveTo":"{0.93474412129649265, 0.73290383810394311}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.93474412129649265, 0.63349829212027253}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77716157733861968, 0.41057957268892231}","curveMode":4,"curveTo":"{0.88308416306025495, 0.4988471735005417}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.85057349514269276, 0.47233615941276236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.48102472535786689, 0.36198321809166184}","curveMode":4,"curveTo":"{0.69830977816784212, 0.39953997581861134}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.57879127197893654, 0.3796551785605618}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37226492751868762, 0.18314912491525132}","curveMode":3,"curveTo":"{0.37226492751868762, 0.34652409441191095}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.37226492751868762, 0.24721074996112163}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.74452985503737579, 0.048498006295520542}","curveMode":3,"curveTo":"{0.43752080622219497, 0.048498006295520542}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.67667130708470791, 0.048498006295520542}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.92114820082922244, 0.15011024229948164}","curveMode":4,"curveTo":"{0.88036043942741282, 0.06396327674413016}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.92114820082922244, 0.15011024229948164}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"C19533E7-C875-414D-84DA-6F0919795508","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":58.5713,"y":15.9618},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"34C8A796-DBF7-4794-BBF7-8F0B90F0C1E4","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":16.6422,"width":9.123399999999997,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.0015022052372882539}","curveMode":4,"curveTo":"{0.62099655830063427, 0.042157887779259905}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.62099655830063427, 0.042157887779259905}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.36272661507771242, 0.094921344533775528}","curveMode":4,"curveTo":"{0.61551614529671062, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.53845057763553095, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.09642354977106378}","curveMode":4,"curveTo":"{0.11268825218668505, 0.09642354977106378}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.09642354977106378}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.065929368437205621, 0.15059907944863057}","curveMode":4,"curveTo":"{0, 0.15059907944863057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.15059907944863057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321858, 0.10844119166937066}","curveMode":4,"curveTo":"{0.24729815638906555, 0.15059907944863057}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.39834929960321858, 0.10844119166937066}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39834929960321858, 0.92620386727716286}","curveMode":4,"curveTo":"{0.39834929960321858, 0.8765373568398408}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.39834929960321858, 0.8765373568398408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.12364907819453316, 0.94582687385081299}","curveMode":4,"curveTo":"{0.39834929960321858, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.12364907819453316, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.019345857903852116, 0.94582687385081299}","curveMode":1,"curveTo":"{0.019345857903852116, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.019345857903852116, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.068669574939167449, 0.99849779476271172}","curveMode":4,"curveTo":"{0.019345857903852116, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.019345857903852116, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.59341912006488928, 0.99399117905084677}","curveMode":3,"curveTo":"{0.40656991910910412, 0.99399117905084677}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.5083083061139485, 0.99399117905084677}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.93954008374071141, 0.99849779476271172}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.94582687385081299}","curveMode":1,"curveTo":"{1, 0.94582687385081299}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.94582687385081299}","curveMode":4,"curveTo":"{0.89569677970931894, 0.94582687385081299}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.89569677970931894, 0.94582687385081299}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.8765373568398408}","curveMode":4,"curveTo":"{0.62099655830063427, 0.92620386727716286}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.62099655830063427, 0.8765373568398408}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62099655830063427, 0.042157887779259905}","curveMode":1,"curveTo":"{0.62099655830063427, 0.042157887779259905}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.62099655830063427, 0.042157887779259905}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"88989F5B-E3FE-4D35-A85D-BBE7842E6908","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.332799999999992,"x":73.98690000000001,"y":0.2680999999999969},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 6","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A9F4F4A2-1553-4B66-A0D5-F18BC722B5F9","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35.914025,"width":8.332799999999992,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.42201340562635353}","curveMode":4,"curveTo":"{1, 0.50002192736681561}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.45696524577573011, 0.064996891882767208}","curveMode":3,"curveTo":"{0.95256096390169065, 0.3010216760722309}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.71554579493087522, 0.18799062483249926}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.01724510368663542, 0}","curveMode":3,"curveTo":"{0.086249519969277919, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043130760368662882, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.013006061002630645}","curveMode":2,"curveTo":"{0, 0.0040012223636866819}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.010004448122982724}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.50421226958525345, 0.13199857158867601}","curveMode":4,"curveTo":"{0, 0.015008064398240003}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.08194124423963145, 0.033020526103660165}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.75004800307219732, 0.67100248440546562}","curveMode":3,"curveTo":"{0.75004800307219732, 0.29101444352171618}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.75004800307219732, 0.50002192736681561}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.98499018141241479}","curveMode":4,"curveTo":"{0.59047379032258096, 0.84703037323162744}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.05606758832565184, 0.97302571906100743}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.99599738542254745}","curveMode":2,"curveTo":"{0, 0.98699148870114117}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.9899934635563683}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.086249519969277919, 1}","curveMode":3,"curveTo":"{0.01724510368663542, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.043130760368662882, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94824068740399459, 0.69501817187018167}","curveMode":3,"curveTo":"{0.47421034946236557, 0.93199912847418243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.72848262288786592, 0.80500305938975103}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.50002192736681561}","curveMode":4,"curveTo":"{1, 0.58398912402605951}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.50002192736681561}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"6987B78C-5D55-4B62-9C1B-E02FBEC96489","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":36.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"k2FIfHiKgIWOhb2zbG6Sz0geWKs=\">AAAB7XicbZDLSgMxFIZPvNZ6q7p0EyxC3ZQZEXRZdOOygr1gO5RMmmljM8mQZIQy9B3cuFDEre\/jzrcxbWehrT8EPv5zDjnnDxPBjfW8b7Syura+sVnYKm7v7O7tlw4Om0almrIGVULpdkgME1yyhuVWsHaiGYlDwVrh6GZabz0xbbiS93acsCAmA8kjTol1VvOhYnr+Wa9U9qreTHgZ\/BzKkKveK311+4qmMZOWCmJMx\/cSG2REW04FmxS7qWEJoSMyYB2HksTMBNls2wk+dU4fR0q7Jy2eub8nMhIbM45D1xkTOzSLtan5X62T2ugqyLhMUssknX8UpQJbhaen4z7XjFoxdkCo5m5XTIdEE2pdQEUXgr948jI0z6u+47uLcu06j6MAx3ACFfDhEmpwC3VoAIVHeIZXeEMKvaB39DFvXUH5zBH8Efr8AXlyjmQ=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxEB\/jxsYXRleGl0IHNoYTFfYmFzZTY0PSJrMkZJZkhpS2dJV09oYjJ6Ykc2U3owZ2VXS3M9Ij5BQUFCN1hpY2JaRExTZ014RklaUHZOWjZxN3AwRXl4QzNaUVpFWFJaZE9PeWdyMWdPNVJNbW1sak04bVFaSVF5OUIzY3VGREVyZS9qenJjeGJXZWhyVDhFUHY1ekRqbm5EeFBCamZXOGI3U3l1cmErc1ZuWUttN3Y3Tzd0bHc0T20wYWxtcklHVlVMcGRrZ01FMXl5aHVWV3NIYWlHWWxEd1ZyaDZHWmFiejB4YmJpUzkzYWNzQ0FtQThralRvbDFWdk9oWW5yK1dhOVU5cXJlVEhnWi9CektrS3ZlSzMxMSs0cW1NWk9XQ21KTXgvY1NHMlJFVzA0Rm14UzdxV0VKb1NNeVlCMkhrc1RNQk5sczJ3aytkVTRmUjBxN0p5MmV1YjhuTWhJYk00NUQxeGtUT3pTTHRhbjVYNjJUMnVncXlMaE1Vc3Nrblg4VXBRSmJoYWVuNHo3WGpGb3hka0NvNW01WFRJZEVFMnBkUUVVWGdyOTQ4akkwejZ1KzQ3dUxjdTA2ajZNQXgzQUNGZkRoRW1wd0MzVm9BSVZIZUlaWGVFTUt2YUIzOURGdlhVSDV6Qkg4RWZyOEFYbHlqbVE9PC9sYXRleGl0PtMREgoTFhlXTlMua2V5c1pOUy5vYmplY3RzohQVgASABaIXGIAGgA6AD18QH01TQXR0cmlidXRlZFN0cmluZ0ZvbnRBdHRyaWJ1dGVWTlNLZXJu0godHh9fEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4ANgAfTERIKISQnoiIjgAiACaIlJoAKgAuADF8QE05TRm9udFNpemVBdHRyaWJ1dGVfEBNOU0ZvbnROYW1lQXR0cmlidXRlIz6wxvegte2NV0NvdXJpZXLSLS4vMFokY2xhc3NuYW1lWCRjbGFzc2VzXxATTlNNdXRhYmxlRGljdGlvbmFyeaMvMTJcTlNEaWN0aW9uYXJ5WE5TT2JqZWN00i0uNDVfEBBOU0ZvbnREZXNjcmlwdG9yojYyXxAQTlNGb250RGVzY3JpcHRvciM\/Gjbi6xxDLdItLjE5ojEy0i0uOzxfEBJOU0F0dHJpYnV0ZWRTdHJpbmeiPTJfEBJOU0F0dHJpYnV0ZWRTdHJpbmdfEA9OU0tleWVkQXJjaGl2ZXLRQEFUcm9vdIABAAgAEQAaACMALQAyADcASwBRAFgAYQBoAHUAdwB5AHsCfQKEAowClwKaApwCngKhAqMCpQKnAskC0ALVAvIC9AL2Av0DAAMCAwQDBwMJAwsDDQMjAzkDQgNKA08DWgNjA3kDfQOKA5MDmAOrA64DwQPKA88D0gPXA+wD7wQEBBYEGQQeAAAAAAAAAgEAAAAAAAAAQgAAAAAAAAAAAAAAAAAABCA="}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]}]},{"_class":"shapeGroup","do_objectID":"81ADDBA5-2713-4733-AB39-E33462BE0A85","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323,"width":397,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"24855234-0268-4BB4-B8A5-C67A80DC9E37","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323.0000000000005,"width":397,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E69A6DCE-9DC6-4C81-9647-B0E8512924AC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323,"width":737,"x":396,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Rectangle","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","borders":[{"_class":"border","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0.592,"green":0.592,"red":0.592},"fillType":0,"position":1,"thickness":1}],"endDecorationType":0,"fills":[{"_class":"fill","isEnabled":false,"color":{"_class":"color","alpha":1,"blue":0.847,"green":0.847,"red":0.847},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"rectangle","do_objectID":"9A1F8837-59A9-4813-95CD-ACF6389411EB","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":323.0000000000005,"width":736.9999999999997,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":false,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":1,"curveTo":"{1, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 1}","curveMode":1,"curveTo":"{0, 1}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 1}"}]},"fixedRadius":0,"hasConvertedToNewRoundCorners":true}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"group","do_objectID":"EA7A0302-1929-4CB7-BCA8-5283E3426040","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":35,"width":68,"x":309,"y":273},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"7D3D6A91-A602-4E18-95E1-ECD8AC1225CC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":34,"width":67,"x":1,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"1D1EEA35-3ACA-42A3-9631-0DEFC327C187","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":10.95315,"x":0.4397500000000001,"y":1.665300000000002},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"9EB18D50-AF6D-44A3-8B83-41B7080EC87C","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":10.95315,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64593290514600832, 0.061533569509614708}","curveMode":4,"curveTo":"{0.64593290514600832, 0.11421256680676882}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.64593290514600832, 0.11421256680676882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91469120755216538, 0.045418411150564296}","curveMode":4,"curveTo":"{0.65577573574725079, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.91469120755216538, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.045418411150564296}","curveMode":1,"curveTo":"{1, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88530240159223605, 0.0043946725805858802}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37375093009773441, 0.0043946725805858802}","curveMode":2,"curveTo":"{0.62624724394352305, 0.0043946725805858802}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50156804207008943, 0.0043946725805858802}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":4,"curveTo":"{0.11469303351090782, 0.0043946725805858802}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045418411150564296}","curveMode":1,"curveTo":"{0, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34422152531463551, 0.045418411150564296}","curveMode":4,"curveTo":"{0.085163628727808888, 0.045418411150564296}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.085163628727808888, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35406526889524931, 0.11421256680676882}","curveMode":4,"curveTo":"{0.35406526889524931, 0.061533569509614708}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.35406526889524931, 0.11421256680676882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.35406526889524931, 0.93853124987260339}","curveMode":4,"curveTo":"{0.35406526889524931, 0.88578743319323106}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.35406526889524931, 0.88578743319323106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.085163628727808888, 0.95458321952571767}","curveMode":4,"curveTo":"{0.34422152531463551, 0.95458321952571767}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.085163628727808888, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95458321952571767}","curveMode":1,"curveTo":"{0, 0.95458321952571767}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11469303351090782, 0.99560491975034349}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.62624724394352305, 0.99560491975034349}","curveMode":2,"curveTo":"{0.37375093009773441, 0.99560491975034349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49828679420988481, 0.99560491975034349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.88530240159223605, 0.99560491975034349}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.95458321952571767}","curveMode":1,"curveTo":"{1, 0.95458321952571767}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65577573574725079, 0.95458321952571767}","curveMode":4,"curveTo":"{0.91469120755216538, 0.95458321952571767}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.91469120755216538, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64593290514600832, 0.88578743319323106}","curveMode":4,"curveTo":"{0.64593290514600832, 0.93853124987260339}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.64593290514600832, 0.88578743319323106}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.64593290514600832, 0.11421256680676882}","curveMode":1,"curveTo":"{0.64593290514600832, 0.11421256680676882}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.64593290514600832, 0.11421256680676882}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E5DB8788-9D50-4BEF-91C9-41BCE0B1D7B0","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.28598700000001,"width":24.0985,"x":14.4444,"y":0.8761999999999972},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"A6DFF142-FFC9-433A-894E-FAE3B65B82BF","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":23.8469,"width":16.7,"x":3.5922,"y":0.8969000000000023},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24083233532934142, 0.96992523137179265}","curveMode":4,"curveTo":"{0.35479041916167664, 0.9969857717355296}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.3569461077844312, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.12200327925222977}","curveMode":3,"curveTo":"{0, 0.85997760715229243}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.51356360784839961}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70752694610778455, 0}","curveMode":3,"curveTo":"{0.3010898203592815, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49888023952095817, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.63104638338735863}","curveMode":3,"curveTo":"{1, 0.12953884991340589}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.51356360784839961}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.69891616766467057, 0.87649128398240461}","curveMode":4,"curveTo":"{0.97417964071856267, 0.84340102906457448}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.74616766467065876, 0.96088338526181616}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.39352694610778455, 0.80120686546259678}","curveMode":3,"curveTo":"{0.63005389221556884, 0.80120686546259678}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.50318562874251505, 0.80120686546259678}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32681437125748514, 0.9684181172395574}","curveMode":3,"curveTo":"{0.32681437125748514, 0.86600774104810285}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.32681437125748514, 0.9277289710612282}"}]}},{"_class":"shapePath","do_objectID":"1CD95606-118D-4F29-953D-E3EFA68DB55E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":4.417189999999998,"width":5.279700000000002,"x":9.8407,"y":20.7938},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76856639581794395, 0.96745668626434433}","curveMode":4,"curveTo":"{0.92510938121484199, 0.34134823269997366}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.81287424810795994}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.054453851544595588, 1}","curveMode":3,"curveTo":"{0.55103509669110007, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40129174006098828, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.26813426635485388}","curveMode":3,"curveTo":"{0, 0.62610392579898078}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.50406706526094647}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77536602458473025, 0}","curveMode":3,"curveTo":"{0.14294372786332546, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.40811030929787701, 0}"}]}},{"_class":"shapePath","do_objectID":"AE1DBC7F-578E-4A01-AEF8-2DFD786E93BC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":32.28598700000001,"width":24.0985,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":true,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86442309687324925, 0.71746637325970541}","curveMode":4,"curveTo":"{0.68851588273129027, 0.77641237977330524}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.68851588273129027, 0.77641237977330524}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.99105338506546037, 0.18017723912234748}","curveMode":3,"curveTo":"{0.99105338506546037, 0.57508540779626771}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.99105338506546037, 0.40710541077774703}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2280390895698903, 0}","curveMode":2,"curveTo":"{0.76599788368570665, 0}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49478183289416361, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.63180661009372263}","curveMode":2,"curveTo":"{0, 0.17795336410189347}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0, 0.40710541077774703}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54250264539286674, 0.80869201861476292}","curveMode":3,"curveTo":"{0.22505550137975402, 0.80869201861476292}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49627155217129698, 0.80869201861476292}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.66024856318858027, 0.89764330265015591}","curveMode":4,"curveTo":"{0.59463037118492856, 0.80201357945166729}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.63787787621636205, 0.79199561097512661}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97166628628337859, 1}","curveMode":3,"curveTo":"{0.68105898707388424, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.81968587256468239, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.78420399537421603}","curveMode":3,"curveTo":"{1, 0.85205448419464447}","hasCurveFrom":true,"hasCurveTo":true,"point":"{1, 0.79533483055667453}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97017241737037563, 0.77195998375394248}","curveMode":2,"curveTo":"{1, 0.77195998375394248}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.98359648940805444, 0.77195998375394248}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95830860841961119, 0.85205448419464447}","curveMode":4,"curveTo":"{0.96868269809324237, 0.78086477579266811}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.96719297881610899, 0.79199561097512661}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76159097039234802, 0.88544760920581411}","curveMode":2,"curveTo":"{0.89567400460609581, 0.88544760920581411}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83161607568935825, 0.88544760920581411}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68851588273129027, 0.77641237977330524}","curveMode":4,"curveTo":"{0.72430649210531783, 0.8476020881752816}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68851588273129027, 0.77641237977330524}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"097AD9FD-1C39-4153-85EC-8A3F77D5CC32","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":24.5282,"x":41.5194,"y":1.665300000000002},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"153CC242-6147-4957-A39E-51E55A50D644","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":24.5282,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27819000171231467, 0.0014635319632933972}","curveMode":4,"curveTo":"{0.2913748257108143, 0.019046298976342749}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.2913748257108143, 0.019046298976342749}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24888495690674414, 0}","curveMode":4,"curveTo":"{0.27672230330802894, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.24888495690674414, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045418411150564296}","curveMode":1,"curveTo":"{0, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.064403421368057809, 0.045418411150564296}","curveMode":4,"curveTo":"{0.042428714703891895, 0.045418411150564296}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.042428714703891895, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.14931792793600812, 0.052744224348442809}","curveMode":4,"curveTo":"{0.093708466173628616, 0.046881943113857696}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.11562201873761624, 0.048345475077151236}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15078562634029385, 0.081978173397962303}","curveMode":4,"curveTo":"{0.15078562634029385, 0.054207756311736348}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15078562634029385, 0.081978173397962303}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15078562634029385, 0.88578743319323106}","curveMode":4,"curveTo":"{0.15078562634029385, 0.84629653032854057}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.15078562634029385, 0.84629653032854057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.95458321952571767}","curveMode":4,"curveTo":"{0.15078562634029385, 0.95458321952571767}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.051218597369558146, 0.99853483736042425}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.21958398904118509, 0.99560491975034349}","curveMode":2,"curveTo":"{0.12294827993900879, 0.99560491975034349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17129671154018639, 0.99560491975034349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34259342308037277, 1}","curveMode":4,"curveTo":"{0.2913748257108143, 0.99853483736042425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.34259342308037277, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19180779674007858, 0.95458321952571767}","curveMode":4,"curveTo":"{0.34259342308037277, 0.95458321952571767}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.34259342308037277, 0.95458321952571767}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19180779674007858, 0.84629653032854057}","curveMode":4,"curveTo":"{0.19180779674007858, 0.88578743319323106}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.19180779674007858, 0.84629653032854057}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.19907290384129286, 0.092235127213133303}","curveMode":4,"curveTo":"{0.19180779674007858, 0.084909314015254797}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.19180779674007858, 0.084909314015254797}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20639508810267368, 0.10249208102830429}","curveMode":4,"curveTo":"{0.20053652530556657, 0.093698659176426835}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.20639508810267368, 0.10249208102830429}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.81698208592558763, 0.99853483736042425}","curveMode":4,"curveTo":"{0.803797261927088, 0.98095410869272748}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.803797261927088, 0.98095410869272748}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84921437365970587, 1}","curveMode":3,"curveTo":"{0.81844570738986133, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82870328845981367, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84921437365970587, 0.96190821738545518}","curveMode":4,"curveTo":"{0.84921437365970587, 0.98974467686111112}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.84921437365970587, 0.96190821738545518}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84921437365970587, 0.11421256680676882}","curveMode":4,"curveTo":"{0.84921437365970587, 0.15376869672274815}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84921437365970587, 0.15376869672274815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.045418411150564296}","curveMode":4,"curveTo":"{0.84921437365970587, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.94878140263044186, 0.0014635319632933972}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78041601095881463, 0.0043946725805858802}","curveMode":2,"curveTo":"{0.87705172006099119, 0.0043946725805858802}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.82870328845981367, 0.0043946725805858802}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65740657691962723, 0}","curveMode":4,"curveTo":"{0.70862517428918537, 0.0014635319632933972}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.65740657691962723, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80819220325992114, 0.045418411150564296}","curveMode":4,"curveTo":"{0.65740657691962723, 0.045418411150564296}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65740657691962723, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80819220325992114, 0.15376869672274815}","curveMode":4,"curveTo":"{0.80819220325992114, 0.11421256680676882}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.80819220325992114, 0.15376869672274815}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80819220325992114, 0.77890475627504607}","curveMode":1,"curveTo":"{0.80819220325992114, 0.77890475627504607}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.80819220325992114, 0.77890475627504607}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2913748257108143, 0.019046298976342749}","curveMode":1,"curveTo":"{0.2913748257108143, 0.019046298976342749}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.2913748257108143, 0.019046298976342749}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"8F6A9157-CBB6-4B57-9633-BE62AB121C61","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":33.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"gZMq8H7\/xdzCMRLhunUHzMtnot8=\">AAAB83icbVDLSgMxFL1TX7W+qi7dBIvgqsyIoMuiG91IC\/YBnaFk0kwbmmSGJCOUob\/hxoUibv0Zd\/6NmXYW2nogcDjnXu7JCRPOtHHdb6e0tr6xuVXeruzs7u0fVA+POjpOFaFtEvNY9UKsKWeStg0znPYSRbEIOe2Gk9vc7z5RpVksH800oYHAI8kiRrCxku8LbMZKZPeth9mgWnPr7hxolXgFqUGB5qD65Q9jkgoqDeFY677nJibIsDKMcDqr+KmmCSYTPKJ9SyUWVAfZPPMMnVlliKJY2ScNmqu\/NzIstJ6K0E7mGfWyl4v\/ef3URNdBxmSSGirJ4lCUcmRilBeAhkxRYvjUEkwUs1kRGWOFibE1VWwJ3vKXV0nnou5Z3rqsNW6KOspwAqdwDh5cQQPuoAltIJDAM7zCm5M6L86787EYLTnFzjH8gfP5AxxLkbc=<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxECAjxsYXRleGl0IHNoYTFfYmFzZTY0PSJnWk1xOEg3L3hkekNNUkxodW5VSHpNdG5vdDg9Ij5BQUFCODNpY2JWRExTZ014RkwxVFg3VytxaTdkQkl2Z3FzeUlvTXVpRzkxSUMvWUJuYUZrMGt3Ym1tU0dKQ09Vb2IvaHhvVWlidjBaZC82Tm1YWVcybm9nY0Rqblh1N0pDUlBPdEhIZGI2ZTB0cjZ4dVZYZXJ1enM3dTBmVkErUE9qcE9GYUZ0RXZOWTlVS3NLV2VTdGcwem5QWVNSYkVJT2UyR2s5dmM3ejVScFZrc0g4MDBvWUhBSThraVJyQ3hrdThMYk1aS1pQZXRoOW1nV25QcjdoeG9sWGdGcVVHQjVxRDY1UTlqa2dvcURlRlk2NzduSmliSXNES01jRHFyK0ttbUNTWVRQS0o5U3lVV1ZBZlpQUE1NblZsbGlLSlkyU2NObXF1L056SXN0SjZLMEU3bUdmV3lsNHYvZWYzVVJOZEJ4bVNTR2lySjRsQ1VjbVJpbEJlQWhreFJZdmpVRWt3VXMxa1JHV09GaWJFMVZXd0ozdktYVjBubm91NVozcnFzTlc2S09zcHdBcWR3RGg1Y1FRUHVvQWx0SUpEQU03ekNtNU02TDg2Nzg3RVlMVG5GempIOGdmUDVBeHhMa2JjPTwvbGF0ZXhpdD7TERIKExYZV05TLmtleXNaTlMub2JqZWN0c6IUFYAEgAWiFxiABoAOgA9fEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRlVk5TS2VybtIKHR4fXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOADYAH0xESCiEkJ6IiI4AIgAmiJSaACoALgAxfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0i0uLzBaJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjLzEyXE5TRGljdGlvbmFyeVhOU09iamVjdNItLjQ1XxAQTlNGb250RGVzY3JpcHRvcqI2Ml8QEE5TRm9udERlc2NyaXB0b3IjPxo24uscQy3SLS4xOaIxMtItLjs8XxASTlNBdHRyaWJ1dGVkU3RyaW5noj0yXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0UBBVHJvb3SAAQAIABEAGgAjAC0AMgA3AEsAUQBYAGEAaAB1AHcAeQB7AoECiAKQApsCngKgAqICpQKnAqkCqwLNAtQC2QL2AvgC+gMBAwQDBgMIAwsDDQMPAxEDJwM9A0YDTgNTA14DZwN9A4EDjgOXA5wDrwOyA8UDzgPTA9YD2wPwA\/MECAQaBB0EIgAAAAAAAAIBAAAAAAAAAEIAAAAAAAAAAAAAAAAAAAQk"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]}]},{"_class":"group","do_objectID":"F1F7FF31-D2F5-47BF-9E4B-64EB26278B51","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":28,"width":85,"x":1030,"y":278},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Page 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"group","do_objectID":"25541111-6739-4E7A-B4FE-315CB8F7CBFC","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":27,"width":84,"x":1,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Group 5","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapeGroup","do_objectID":"C19CBA45-6581-4931-8D0B-EE5EF80FBEC2","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":30.240671,"x":0.252219,"y":0.7163000000000004},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 1","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"605FB982-7DCF-462F-85F1-33971C875DF7","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.5297,"width":30.240671,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.23163126902838893, 0}","curveMode":4,"curveTo":"{0.24227521274246852, 0.032230316718100824}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.24227521274246852, 0.032230316718100824}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20073347578828524, 0}","curveMode":4,"curveTo":"{0.22806620263154873, 0}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.20073347578828524, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":1,"curveTo":"{0, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.045418411150564296}","curveMode":1,"curveTo":"{0, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11997501642738018, 0.045418411150564296}","curveMode":4,"curveTo":"{0.028521357875954532, 0.045418411150564296}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.028521357875954532, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1223519478122691, 0.11421256680676882}","curveMode":4,"curveTo":"{0.1223519478122691, 0.061533569509614854}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.1223519478122691, 0.11421256680676882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.1223519478122691, 0.88578906386951328}","curveMode":4,"curveTo":"{0.1223519478122691, 0.84629612265946996}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.1223519478122691, 0.84629612265946996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.9545832195257179}","curveMode":4,"curveTo":"{0.1223519478122691, 0.9545832195257179}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.041593488451364062, 0.99853483736042425}","curveMode":4,"curveTo":"{0, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.17815428103430636, 0.99560491975034349}","curveMode":2,"curveTo":"{0.099772422377797085, 0.99560491975034349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.13898914478451882, 0.99560491975034349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.27792653807185685, 1}","curveMode":4,"curveTo":"{0.23633321496073942, 0.99853483736042425}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.27792653807185685, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15557475559983439, 0.9545832195257179}","curveMode":4,"curveTo":"{0.27792653807185685, 0.9545832195257179}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.27792653807185685, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15557475559983439, 0.84629612265946996}","curveMode":4,"curveTo":"{0.15557475559983439, 0.88578906386951328}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.15557475559983439, 0.84629612265946996}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15557475559983439, 0.057138896929028828}","curveMode":1,"curveTo":"{0.15557475559983439, 0.057138896929028828}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15557475559983439, 0.057138896929028828}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.15676322129227885, 0.057138896929028828}","curveMode":1,"curveTo":"{0.15676322129227885, 0.057138896929028828}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.15676322129227885, 0.057138896929028828}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.44895071938053227, 0.98681435158195996}","curveMode":4,"curveTo":"{0.44300839091830996, 0.96776846027468744}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.44300839091830996, 0.96776846027468744}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47979659578320866, 1}","curveMode":2,"curveTo":"{0.45489304784275458, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.4667777047671991, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.4881165169913062, 0.97216394819341456}","curveMode":4,"curveTo":"{0.48336133149955568, 0.98827951422153559}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.4881165169913062, 0.97216394819341456}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78030249394929097, 0.045418411150564296}","curveMode":1,"curveTo":"{0.78030249394929097, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78030249394929097, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78148963691976281, 0.045418411150564296}","curveMode":1,"curveTo":"{0.78148963691976281, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.78148963691976281, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.78148963691976281, 0.93853124987260339}","curveMode":4,"curveTo":"{0.78148963691976281, 0.88578906386951328}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.78148963691976281, 0.88578906386951328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.68765904698344826, 0.9545832195257179}","curveMode":4,"curveTo":"{0.77911535097881923, 0.9545832195257179}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.68765904698344826, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.65913785444774031, 0.9545832195257179}","curveMode":1,"curveTo":"{0.65913785444774031, 0.9545832195257179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.65913785444774031, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70310843962423986, 0.99560491975034349}","curveMode":4,"curveTo":"{0.65913785444774031, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.65913785444774031, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.876457767752574, 0.99560491975034349}","curveMode":2,"curveTo":"{0.78386722966563804, 0.99560491975034349}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.83016249870910608, 0.99560491975034349}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 1}","curveMode":4,"curveTo":"{0.95602941482350046, 0.99560491975034349}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.9545832195257179}","curveMode":1,"curveTo":"{1, 0.9545832195257179}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.88002250346892108, 0.9545832195257179}","curveMode":4,"curveTo":"{0.97147880746429205, 0.9545832195257179}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.97147880746429205, 0.9545832195257179}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8776482175279775, 0.88578906386951328}","curveMode":4,"curveTo":"{0.8776482175279775, 0.93853124987260339}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.8776482175279775, 0.88578906386951328}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.8776482175279775, 0.061533569509614854}","curveMode":4,"curveTo":"{0.8776482175279775, 0.11421256680676882}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.8776482175279775, 0.11421256680676882}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.97147880746429205, 0.045418411150564296}","curveMode":4,"curveTo":"{0.88002250346892108, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.97147880746429205, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.045418411150564296}","curveMode":1,"curveTo":"{1, 0.045418411150564296}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.045418411150564296}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0}","curveMode":1,"curveTo":"{1, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76841783702484645, 0}","curveMode":4,"curveTo":"{0.79926371342752289, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.79926371342752289, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.76010122262168056, 0.027835644137514801}","curveMode":4,"curveTo":"{0.76841783702484645, 0.0014635319632933972}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.76010122262168056, 0.027835644137514801}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.49999786711081912, 0.85215636554870222}","curveMode":1,"curveTo":"{0.49999786711081912, 0.85215636554870222}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.49999786711081912, 0.85215636554870222}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.24227521274246852, 0.032230316718100824}","curveMode":1,"curveTo":"{0.24227521274246852, 0.032230316718100824}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.24227521274246852, 0.032230316718100824}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"E99193EC-C544-4466-A683-5A6FF5293B3A","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.3141,"width":23.3094,"x":33.11629,"y":0.9318999999999988},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 3","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"6E7D693D-DC14-4F70-9A41-DC08F7990F23","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":24.3141,"width":23.3094,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.970707096707766, 0}","curveMode":1,"curveTo":"{0.970707096707766, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.970707096707766, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.029292903292234041, 0}","curveMode":1,"curveTo":"{0.029292903292234041, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.029292903292234041, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0.33237092880262886}","curveMode":1,"curveTo":"{0, 0.33237092880262886}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0, 0.33237092880262886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.060130247882828461, 0.094533624522396498}","curveMode":4,"curveTo":"{0.038542390623525366, 0.33237092880262886}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.038542390623525366, 0.33237092880262886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.34361244819686498, 0.045821149045204249}","curveMode":3,"curveTo":"{0.083253966211056615, 0.045821149045204249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.31585969608827352, 0.045821149045204249}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43142251623808431, 0.054688431815284093}","curveMode":3,"curveTo":"{0.38369499000403295, 0.045821149045204249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.39911366229933015, 0.048778280915189126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43142251623808431, 0.10487741680753146}","curveMode":4,"curveTo":"{0.43142251623808431, 0.070884795242266888}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.43142251623808431, 0.10487741680753146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.43142251623808431, 0.93355172513068552}","curveMode":4,"curveTo":"{0.43142251623808431, 0.88329816855240384}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.43142251623808431, 0.88329816855240384}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2696723210378647, 0.95418049609074573}","curveMode":4,"curveTo":"{0.43142251623808431, 0.95418049609074573}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.2696723210378647, 0.95418049609074573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.20800192197139369, 0.95418049609074573}","curveMode":1,"curveTo":"{0.20800192197139369, 0.95418049609074573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.20800192197139369, 0.95418049609074573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.2712167623362251, 0.9955659473309727}","curveMode":4,"curveTo":"{0.20800192197139369, 1}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.20800192197139369, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.57011763494555856, 0.9955659473309727}","curveMode":2,"curveTo":"{0.42834221387079885, 0.9955659473309727}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49926210026856122, 0.9955659473309727}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79199378791388875, 1}","curveMode":4,"curveTo":"{0.72878323766377517, 0.9955659473309727}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.79199378791388875, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79199378791388875, 0.95418049609074573}","curveMode":1,"curveTo":"{0.79199378791388875, 0.95418049609074573}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.79199378791388875, 0.95418049609074573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56857319364719816, 0.95418049609074573}","curveMode":4,"curveTo":"{0.73032338884741776, 0.95418049609074573}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.73032338884741776, 0.95418049609074573}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56857319364719816, 0.88329816855240384}","curveMode":4,"curveTo":"{0.56857319364719816, 0.93355172513068552}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.56857319364719816, 0.88329816855240384}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.56857319364719816, 0.075318436627306737}","curveMode":4,"curveTo":"{0.56857319364719816, 0.10487741680753146}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.56857319364719816, 0.10487741680753146}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.61328476923472941, 0.045821149045204249}","curveMode":4,"curveTo":"{0.56857319364719816, 0.054688431815284093}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.59632594575578968, 0.048778280915189126}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.91681038550970873, 0.045821149045204249}","curveMode":3,"curveTo":"{0.65484740061949276, 0.045821149045204249}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.68414030391172675, 0.045821149045204249}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.96145331926175714, 0.33237092880262886}","curveMode":4,"curveTo":"{0.9398697521171715, 0.094533624522396498}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.96145331926175714, 0.33237092880262886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.33237092880262886}","curveMode":1,"curveTo":"{1, 0.33237092880262886}","hasCurveFrom":false,"hasCurveTo":false,"point":"{1, 0.33237092880262886}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.970707096707766, 0}","curveMode":1,"curveTo":"{0.970707096707766, 0}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.970707096707766, 0}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1},{"_class":"shapeGroup","do_objectID":"AC399328-40A3-4D5B-8B9B-33181CADA040","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25.32032,"width":25.53440000000001,"x":58.40689,"y":0.7163000000000004},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":1,"name":"Fill 4","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"fills":[{"_class":"fill","isEnabled":true,"color":{"_class":"color","alpha":1,"blue":0,"green":0,"red":0},"fillType":0,"noiseIndex":0,"noiseIntensity":0,"patternFillType":1,"patternTileScale":1}],"miterLimit":10,"startDecorationType":0},"hasClickThrough":false,"layers":[{"_class":"shapePath","do_objectID":"7B87C8EA-119C-4573-ACF0-B1261A65C65E","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":25.32032,"width":25.53440000000001,"x":0,"y":0},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"Path","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"booleanOperation":-1,"edited":true,"path":{"_class":"path","isClosed":false,"points":[{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.86641941850993176, 0.086515494274953864}","curveMode":4,"curveTo":"{0.84671266996678973, 0.13903062836488633}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.84671266996678973, 0.13903062836488633}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{1, 0.044000233804311992}","curveMode":4,"curveTo":"{0.90435647596967228, 0.045418067386194118}","hasCurveFrom":false,"hasCurveTo":true,"point":"{1, 0.044000233804311992}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.95643132401779574, 0.0028396165609281166}","curveMode":4,"curveTo":"{1, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{1, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.82138213547214722, 0.0042574501428101008}","curveMode":2,"curveTo":"{0.90013472022056529, 0.0042574501428101008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.86360360924869994, 0.0042574501428101008}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.70321996992292735, 0}","curveMode":4,"curveTo":"{0.73980982517701621, 0.0014178335818819843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.70321996992292735, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.77634485243436269, 0.045418067386194118}","curveMode":4,"curveTo":"{0.70321996992292735, 0.044000233804311992}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.70321996992292735, 0.044000233804311992}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.80589714267811274, 0.12625827793645575}","curveMode":3,"curveTo":"{0.80589714267811274, 0.082258044132143632}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.80589714267811274, 0.11490376108990716}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.79886349395325496, 0.14328807850769659}","curveMode":4,"curveTo":"{0.80167538692900575, 0.1347731782220761}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.79886349395325496, 0.14328807850769659}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.54148912839150309, 0.82690542615575158}","curveMode":1,"curveTo":"{0.54148912839150309, 0.82690542615575158}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.54148912839150309, 0.82690542615575158}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26441193057209078, 0.09077294441776397}","curveMode":4,"curveTo":"{0.27285544207030532, 0.11064631094709693}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.27285544207030532, 0.11064631094709693}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.26441193057209078, 0.044000233804311992}","curveMode":3,"curveTo":"{0.26441193057209078, 0.087937277253999857}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.26441193057209078, 0.085097660693071744}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.37975828686007884, 0.044000233804311992}","curveMode":4,"curveTo":"{0.34457437809386565, 0.044000233804311992}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.37975828686007884, 0.044000233804311992}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.32908938529983056, 0.0042574501428101008}","curveMode":4,"curveTo":"{0.37975828686007884, 0}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.37975828686007884, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.11112460053888081, 0.0042574501428101008}","curveMode":3,"curveTo":"{0.23203991478162778, 0.0042574501428101008}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.17862178081333413, 0.0042574501428101008}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0, 0}","curveMode":4,"curveTo":"{0.050606240992543426, 0.0014178335818819843}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0, 0}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.0914217682812207, 0.044000233804311992}","curveMode":4,"curveTo":"{0, 0.044000233804311992}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0, 0.044000233804311992}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.13780625352465686, 0.097870011121502329}","curveMode":4,"curveTo":"{0.11809950498151507, 0.044000233804311992}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.13780625352465686, 0.097870011121502329}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.47399194811704976, 0.99574215491747342}","curveMode":4,"curveTo":"{0.46414249013096071, 0.96877527614184966}","hasCurveFrom":true,"hasCurveTo":false,"point":"{0.46414249013096071, 0.96877527614184966}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.52319224262171837, 1}","curveMode":2,"curveTo":"{0.48102951312738862, 1}","hasCurveFrom":true,"hasCurveTo":true,"point":"{0.49926765461495098, 1}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.53304561689328911, 0.97303312122437635}","curveMode":4,"curveTo":"{0.52600805188295019, 0.99290372317569442}","hasCurveFrom":false,"hasCurveTo":true,"point":"{0.53304561689328911, 0.97303312122437635}"},{"_class":"curvePoint","cornerRadius":0,"curveFrom":"{0.84671266996678973, 0.13903062836488633}","curveMode":1,"curveTo":"{0.84671266996678973, 0.13903062836488633}","hasCurveFrom":false,"hasCurveTo":false,"point":"{0.84671266996678973, 0.13903062836488633}"}]}}],"clippingMaskMode":0,"hasClippingMask":false,"windingRule":1}]},{"_class":"text","do_objectID":"EE4C457B-8C15-429D-BBDC-0FFC630399B5","exportOptions":{"_class":"exportOptions","exportFormats":[],"includedLayerIds":[],"layerOptions":0,"shouldTrim":false},"frame":{"_class":"rect","constrainProportions":false,"height":1,"width":1,"x":0,"y":26.999999},"isFlippedHorizontal":false,"isFlippedVertical":false,"isLocked":false,"isVisible":true,"layerListExpandedType":0,"name":"<latexit sha1_base64=\"3KIlBKt+8hhR4gQpxqQhRjwbKrQ=\">AAAB83icbVDLSgMxFL1TX7W+qi7dBIvgqsyIUJdFN26ECn1BZyiZNNOGJpkhyQhl6G+4caGIW3\/GnX9jpp2Fth4IHM65l3tywoQzbVz32yltbG5t75R3K3v7B4dH1eOTro5TRWiHxDxW\/RBrypmkHcMMp\/1EUSxCTnvh9C73e09UaRbLtpklNBB4LFnECDZW8n2BzUSJ7KHdnQ+rNbfuLoDWiVeQGhRoDatf\/igmqaDSEI61HnhuYoIMK8MIp\/OKn2qaYDLFYzqwVGJBdZAtMs\/RhVVGKIqVfdKghfp7I8NC65kI7WSeUa96ufifN0hNdBNkTCapoZIsD0UpRyZGeQFoxBQlhs8swUQxmxWRCVaYGFtTxZbgrX55nXSv6p7lj9e15m1RRxnO4BwuwYMGNOEeWtABAgk8wyu8Oanz4rw7H8vRklPsnMIfOJ8\/MyGRxg==<\/latexit>","nameIsFixed":false,"resizingType":0,"rotation":0,"shouldBreakMaskChain":false,"style":{"_class":"style","endDecorationType":0,"miterLimit":10,"startDecorationType":0,"textStyle":{"_class":"textStyle","encodedAttributes":{"NSKern":0.0001,"MSAttributedStringFontAttribute":{"_archive":"YnBsaXN0MDDUAQIDBAUGJidYJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoKkHCA0XGBkaGyJVJG51bGzSCQoLDFYkY2xhc3NfEBpOU0ZvbnREZXNjcmlwdG9yQXR0cmlidXRlc4AIgALTDg8JEBMWV05TLmtleXNaTlMub2JqZWN0c6IREoADgASiFBWABYAGgAdfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0hwdHh9aJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjHiAhXE5TRGljdGlvbmFyeVhOU09iamVjdNIcHSMkXxAQTlNGb250RGVzY3JpcHRvcqIlIV8QEE5TRm9udERlc2NyaXB0b3JfEA9OU0tleWVkQXJjaGl2ZXLRKClUcm9vdIABAAgAEQAaACMALQAyADcAQQBHAEwAUwBwAHIAdAB7AIMAjgCRAJMAlQCYAJoAnACeALQAygDTANsA4ADrAPQBCgEOARsBJAEpATwBPwFSAWQBZwFsAAAAAAAAAgEAAAAAAAAAKgAAAAAAAAAAAAAAAAAAAW4="}}}},"attributedString":{"_class":"MSAttributedString","archivedAttributedString":{"_archive":"YnBsaXN0MDDUAQIDBAUGPj9YJHZlcnNpb25YJG9iamVjdHNZJGFyY2hpdmVyVCR0b3ASAAGGoK8QEQcIDxAaGxwgKCkqKywzNzg6VSRudWxs0wkKCwwNDlhOU1N0cmluZ1YkY2xhc3NcTlNBdHRyaWJ1dGVzgAKAEIADXxECAjxsYXRleGl0IHNoYTFfYmFzZTY0PSIzS0lsQkt0KzhoaFI0Z1FweHFRaFJqd2JLclE9Ij5BQUFCODNpY2JWRExTZ014RkwxVFg3VytxaTdkQkl2Z3FzeUlVSmRGTjI2RUNuMUJaeWlaTk5PR0pwa2h5UWhsNkcrNGNhR0lXMy9Hblg5anBwMkZ0aDRJSE02NWwzdHl3b1F6YlZ6MzJ5bHRiRzV0NzVSM0szdjdCNGRIMWVPVHJvNVRSV2lIeER4Vy9SQnJ5cG1rSGNNTXAvMUVVU3hDVG52aDlDNzNlMDlVYVJiTHRwa2xOQkI0TEZuRUNEWlc4bjJCelVTSjdLSGRuUStyTmJmdUxvRFdpVmVRR2hSb0RhdGYvaWdtcWFEU0VJNjFIbmh1WW9JTUs4TUlwL09LbjJxYVlETEZZenF3VkdKQmRaQXRNcy9SaFZWR0tJcVZmZEtnaGZwN0k4TkM2NWtJN1dTZVVhOTZ1ZmlmTjBoTmRCTmtUQ2Fwb1pJc0QwVXBSeVpHZVFGb3hCUWxoczhzd1VReG14V1JDVmFZR0Z0VHhaYmdyWDU1blhTdjZwN2xqOWUxNW0xUlJ4bk80Qnd1d1lNR05PRWVXdEFCQWdrOHd5dThPYW56NHJ3N0g4dlJrbFBzbk1JZk9KOC9NeUdSeGc9PTwvbGF0ZXhpdD7TERIKExYZV05TLmtleXNaTlMub2JqZWN0c6IUFYAEgAWiFxiABoAOgA9fEB9NU0F0dHJpYnV0ZWRTdHJpbmdGb250QXR0cmlidXRlVk5TS2VybtIKHR4fXxAaTlNGb250RGVzY3JpcHRvckF0dHJpYnV0ZXOADYAH0xESCiEkJ6IiI4AIgAmiJSaACoALgAxfEBNOU0ZvbnRTaXplQXR0cmlidXRlXxATTlNGb250TmFtZUF0dHJpYnV0ZSM+sMb3oLXtjVdDb3VyaWVy0i0uLzBaJGNsYXNzbmFtZVgkY2xhc3Nlc18QE05TTXV0YWJsZURpY3Rpb25hcnmjLzEyXE5TRGljdGlvbmFyeVhOU09iamVjdNItLjQ1XxAQTlNGb250RGVzY3JpcHRvcqI2Ml8QEE5TRm9udERlc2NyaXB0b3IjPxo24uscQy3SLS4xOaIxMtItLjs8XxASTlNBdHRyaWJ1dGVkU3RyaW5noj0yXxASTlNBdHRyaWJ1dGVkU3RyaW5nXxAPTlNLZXllZEFyY2hpdmVy0UBBVHJvb3SAAQAIABEAGgAjAC0AMgA3AEsAUQBYAGEAaAB1AHcAeQB7AoECiAKQApsCngKgAqICpQKnAqkCqwLNAtQC2QL2AvgC+gMBAwQDBgMIAwsDDQMPAxEDJwM9A0YDTgNTA14DZwN9A4EDjgOXA5wDrwOyA8UDzgPTA9YD2wPwA\/MECAQaBB0EIgAAAAAAAAIBAAAAAAAAAEIAAAAAAAAAAAAAAAAAAAQk"}},"automaticallyDrawOnUnderlyingPath":false,"dontSynchroniseWithSymbol":false,"glyphBounds":"{{0, -1}, {1, 2}}","heightIsClipped":false,"lineSpacingBehaviour":1,"textBehaviour":0}]}]}],"horizontalRulerData":{"_class":"rulerData","base":0,"guides":[]},"includeInCloudUpload":true,"verticalRulerData":{"_class":"rulerData","base":0,"guides":[]}}

==> user.json <==
{"5274B85A-794E-418A-8648-1FE136C6A6D9":{"scrollOrigin":"{650, -15}","zoomValue":0.81245587103009},"235D0269-C86F-4DF6-9FA1-63340BD1F9F7":{"pageListHeight":-1,"cloudShare":null}}
